A convergent kinetic theory of collisional star clusters (i) a self-consistent 'truncated' mean-field acceleration of stars

Fundamental relaxation processes in the secular evolution of a collisional star cluster of $N$-'point' stars have been conventionally discussed based on either of collision kinetic theory (for strong two-body encounters) and wave one (for statistical acceleration and gravitational polarization). If combining the both theories together, one must introduce a self-consistent 'truncated' Newtonian mean-field (m.f.) acceleration of star at position $r$ and time $t$ due to a phase-space distribution function $f\left(r', p',t\right)$ for stars $A^{\triangle}(r,t)=-Gm\left(1-\frac{1}{N}\right)\int_{\mid r-r' \mid > \triangle}\frac{r-r'}{\mid r-r' \mid^{3}} f\left(r',p',t\right)\text{d}^{3}{r'}\text{d}^{3}{p'},$ where $G$ is the gravitational constant and $m$ the mass of stars. The lower limit $\triangle$ of the distance between two stars is order of the Landau distance. The truncated m.f. acceleration is a necessary consequence due to the strong encounters and m.f. acceleration being not able to 'coexist' at specific distance between stars. The present paper aims at initiating a star-cluster convergent kinetic theory to self-consistently derive kinetic equations of star clusters, mathematically non-divergent in distance- and wavenumber- spaces based on the truncated m.f. acceleration, correct at time scales of the secular evolution. This will be achieved by focusing on mathematical formulations of the Kandrup's generalised-Landau equation including the effect of the strong encounters and by extending the Grad's truncated distribution function and Klimontovich's theory of non-ideal systems.

==> b90_velocity_dep.txt <==
 7.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.21468485e-008 6.66666667e+000
 7.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.28197220e-001 6.48203074e+000
 7.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.53044141e-001 6.30496028e+000
 7.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.41789422e-001 6.13504754e+000
 7.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.11073896e-001 5.97191185e+000
 7.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.67556364e-001 5.81519755e+000
 7.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.14758256e-001 5.66457200e+000
 7.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.54832895e-001 5.51972381e+000
 7.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.89221704e-001 5.38036126e+000
 7.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.18951146e-001 5.24621081e+000
 8.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.44785734e-001 5.11701574e+000
 8.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.67314529e-001 4.99253497e+000
 8.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.87003568e-001 4.87254190e+000
 8.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.04229424e-001 4.75682337e+000
 8.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.19301664e-001 4.64517873e+000
 8.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.32478417e-001 4.53741898e+000
 8.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.43977513e-001 4.43336594e+000
 8.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.53984645e-001 4.33285153e+000
 8.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.62659502e-001 4.23571711e+000
 8.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.70140446e-001 4.14181280e+000
 9.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.76548156e-001 4.05099697e+000
 9.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.81988501e-001 3.96313563e+000
 9.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.86554832e-001 3.87810202e+000
 9.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.90329846e-001 3.79577608e+000
 9.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.93387098e-001 3.71604405e+000
 9.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.95792255e-001 3.63879810e+000
 9.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.97604140e-001 3.56393593e+000
 9.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.98875602e-001 3.49136047e+000
 9.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99654257e-001 3.42097952e+000
 9.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99983112e-001 3.35270549e+000
 1.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99901105e-001 3.28645511e+000
 1.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99443559e-001 3.22214919e+000
 1.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.98642588e-001 3.15971238e+000
 1.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.97527436e-001 3.09907294e+000
 1.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.96124781e-001 3.04016252e+000
 1.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.94458996e-001 2.98291603e+000
 1.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.92552382e-001 2.92727137e+000
 1.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.90425373e-001 2.87316935e+000
 1.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.88096712e-001 2.82055346e+000
 1.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.85583613e-001 2.76936977e+000
 1.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.82901904e-001 2.71956675e+000
 1.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.80066151e-001 2.67109521e+000
 1.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.77089773e-001 2.62390810e+000
 1.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.73985143e-001 2.57796043e+000
 1.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.70763678e-001 2.53320917e+000
 1.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.67435921e-001 2.48961314e+000
 1.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.64011616e-001 2.44713293e+000
 1.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.60499772e-001 2.40573076e+000
 1.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.56908728e-001 2.36537049e+000
 1.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.53246201e-001 2.32601742e+000
 1.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.49519340e-001 2.28763834e+000
 1.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.45734772e-001 2.25020135e+000
 1.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.41898639e-001 2.21367588e+000
 1.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.38016638e-001 2.17803257e+000
 1.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.34094054e-001 2.14324325e+000
 1.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.30135793e-001 2.10928084e+000
 1.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.26146408e-001 2.07611934e+000
 1.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.22130126e-001 2.04373378e+000
 1.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.18090874e-001 2.01210013e+000
 1.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.14032299e-001 1.98119528e+000
 1.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.09957786e-001 1.95099704e+000
 1.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.05870483e-001 1.92148401e+000
 1.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.01773313e-001 1.89263562e+000
 1.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.97668990e-001 1.86443206e+000
 1.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.93560035e-001 1.83685426e+000
 1.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.89448790e-001 1.80988385e+000
 1.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.85337430e-001 1.78350311e+000
 1.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.81227972e-001 1.75769498e+000
 1.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.77122291e-001 1.73244300e+000
 1.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.73022124e-001 1.70773132e+000
 1.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.68929083e-001 1.68354463e+000
 1.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.64844660e-001 1.65986815e+000
 1.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.60770242e-001 1.63668765e+000
 1.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.56707107e-001 1.61398936e+000
 1.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.52656443e-001 1.59176000e+000
 1.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.48619346e-001 1.56998675e+000
 1.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.44596826e-001 1.54865720e+000
 1.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.40589820e-001 1.52775939e+000
 1.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.36599188e-001 1.50728174e+000
 1.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.32625723e-001 1.48721306e+000
 1.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.28670153e-001 1.46754253e+000
 1.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.24733148e-001 1.44825970e+000
 1.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.20815322e-001 1.42935444e+000
 1.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.16917234e-001 1.41081695e+000
 1.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.13039397e-001 1.39263776e+000
 1.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.09182277e-001 1.37480769e+000
 1.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.05346297e-001 1.35731787e+000
 1.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.01531840e-001 1.34015968e+000
 1.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.97739251e-001 1.32332480e+000
 1.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.93968839e-001 1.30680515e+000
 1.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.90220883e-001 1.29059292e+000
 1.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.86495628e-001 1.27468052e+000
 1.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.82793292e-001 1.25906060e+000
 1.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.79114065e-001 1.24372605e+000
 1.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.75458111e-001 1.22866994e+000
 1.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.71825572e-001 1.21388559e+000
 1.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.68216567e-001 1.19936649e+000
 1.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.64631195e-001 1.18510632e+000
 1.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.61069533e-001 1.17109898e+000
 1.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.57531644e-001 1.15733852e+000
 1.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.54017569e-001 1.14381917e+000
 1.71710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.50527338e-001 1.13053533e+000
 1.72710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.47060964e-001 1.11748156e+000
 1.73710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.43618445e-001 1.10465259e+000
 1.74710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.40199768e-001 1.09204327e+000
 1.75710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.36804907e-001 1.07964862e+000
 1.76710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.33433825e-001 1.06746381e+000
 1.77710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.30086474e-001 1.05548410e+000
 1.78710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.26762798e-001 1.04370494e+000
 1.79710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.23462729e-001 1.03212187e+000
 1.80710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.20186194e-001 1.02073055e+000
 1.81710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.16933109e-001 1.00952679e+000
 1.82710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.13703383e-001 9.98506477e-001
 1.83710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.10496922e-001 9.87665639e-001
 1.84710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.07313621e-001 9.77000396e-001
 1.85710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.04153371e-001 9.66506977e-001
 1.86710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.01016059e-001 9.56181711e-001
 1.87710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.97901565e-001 9.46021024e-001
 1.88710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.94809765e-001 9.36021436e-001
 1.89710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.91740532e-001 9.26179560e-001
 1.90710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.88693734e-001 9.16492097e-001
 1.91710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.85669236e-001 9.06955834e-001
 1.92710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.82666898e-001 8.97567639e-001
 1.93710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.79686580e-001 8.88324464e-001
 1.94710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.76728137e-001 8.79223337e-001
 1.95710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.73791423e-001 8.70261361e-001
 1.96710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.70876289e-001 8.61435716e-001
 1.97710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.67982585e-001 8.52743650e-001
 1.98710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.65110158e-001 8.44182480e-001
 1.99710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.62258855e-001 8.35749591e-001
 2.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.59428519e-001 8.27442433e-001
 2.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.56618995e-001 8.19258520e-001
 2.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.53830126e-001 8.11195424e-001
 2.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.51061752e-001 8.03250781e-001
 2.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.48313715e-001 7.95422280e-001
 2.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.45585856e-001 7.87707669e-001
 2.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.42878015e-001 7.80104749e-001
 2.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.40190030e-001 7.72611375e-001
 2.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.37521743e-001 7.65225453e-001
 2.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.34872991e-001 7.57944937e-001
 2.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.32243615e-001 7.50767831e-001
 2.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.29633454e-001 7.43692187e-001
 2.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.27042347e-001 7.36716100e-001
 2.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.24470135e-001 7.29837712e-001
 2.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.21916658e-001 7.23055207e-001
 2.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.19381756e-001 7.16366811e-001
 2.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.16865271e-001 7.09770791e-001
 2.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.14367044e-001 7.03265454e-001
 2.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.11886918e-001 6.96849144e-001
 2.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.09424736e-001 6.90520246e-001
 2.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.06980340e-001 6.84277177e-001
 2.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.04553576e-001 6.78118394e-001
 2.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.02144289e-001 6.72042385e-001
 2.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.99752324e-001 6.66047675e-001
 2.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.97377528e-001 6.60132819e-001
 2.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.95019750e-001 6.54296405e-001
 2.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.92678837e-001 6.48537052e-001
 2.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.90354640e-001 6.42853410e-001
 2.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.88047008e-001 6.37244157e-001
 2.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.85755794e-001 6.31708001e-001
 2.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.83480851e-001 6.26243677e-001
 2.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.81222031e-001 6.20849948e-001
 2.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.78979190e-001 6.15525602e-001
 2.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.76752183e-001 6.10269456e-001
 2.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.74540868e-001 6.05080349e-001
 2.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.72345102e-001 5.99957146e-001
 2.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.70164745e-001 5.94898736e-001
 2.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.67999656e-001 5.89904030e-001
 2.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.65849698e-001 5.84971964e-001
 2.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.63714733e-001 5.80101494e-001
 2.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.61594624e-001 5.75291600e-001
 2.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.59489237e-001 5.70541279e-001
 2.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.57398437e-001 5.65849554e-001
 2.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.55322093e-001 5.61215464e-001
 2.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.53260071e-001 5.56638068e-001
 2.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.51212243e-001 5.52116447e-001
 2.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.49178478e-001 5.47649696e-001
 2.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.47158649e-001 5.43236933e-001
 2.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.45152628e-001 5.38877291e-001
 2.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.43160291e-001 5.34569920e-001
 2.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.41181512e-001 5.30313987e-001
 2.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.39216169e-001 5.26108679e-001
 2.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.37264138e-001 5.21953193e-001
 2.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.35325299e-001 5.17846748e-001
 2.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.33399532e-001 5.13788573e-001
 2.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.31486719e-001 5.09777916e-001
 2.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.29586741e-001 5.05814037e-001
 2.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.27699483e-001 5.01896212e-001
 2.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.25824829e-001 4.98023730e-001
 2.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.23962665e-001 4.94195894e-001
 2.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.22112878e-001 4.90412021e-001
 2.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.20275355e-001 4.86671439e-001
 2.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.18449987e-001 4.82973491e-001
 2.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.16636664e-001 4.79317532e-001
 2.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.14835276e-001 4.75702928e-001
 2.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.13045717e-001 4.72129057e-001
 2.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.11267880e-001 4.68595311e-001
 2.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.09501660e-001 4.65101090e-001
 2.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.07746952e-001 4.61645807e-001
 2.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.06003654e-001 4.58228886e-001
 2.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.04271663e-001 4.54849762e-001
 2.71710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.02550877e-001 4.51507878e-001
 2.72710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.00841198e-001 4.48202690e-001
 2.73710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.99142525e-001 4.44933662e-001
 2.74710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.97454761e-001 4.41700269e-001
 2.75710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.95777810e-001 4.38501994e-001
 2.76710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.94111573e-001 4.35338331e-001
 2.77710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.92455958e-001 4.32208782e-001
 2.78710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.90810869e-001 4.29112859e-001
 2.79710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.89176214e-001 4.26050082e-001
 2.80710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.87551901e-001 4.23019978e-001
 2.81710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.85937837e-001 4.20022086e-001
 2.82710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.84333934e-001 4.17055949e-001
 2.83710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.82740102e-001 4.14121122e-001
 2.84710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.81156252e-001 4.11217164e-001
 2.85710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.79582297e-001 4.08343645e-001
 2.86710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.78018150e-001 4.05500141e-001
 2.87710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.76463726e-001 4.02686235e-001
 2.88710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.74918941e-001 3.99901517e-001
 2.89710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.73383709e-001 3.97145586e-001
 2.90710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.71857949e-001 3.94418046e-001
 2.91710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.70341578e-001 3.91718508e-001
 2.92710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.68834514e-001 3.89046590e-001
 2.93710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.67336678e-001 3.86401918e-001
 2.94710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.65847990e-001 3.83784121e-001
 2.95710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.64368371e-001 3.81192837e-001
 2.96710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.62897743e-001 3.78627708e-001
 2.97710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.61436029e-001 3.76088385e-001
 2.98710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.59983152e-001 3.73574522e-001
 2.99710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.58539038e-001 3.71085780e-001
 3.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.57103610e-001 3.68621825e-001
 3.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.55676797e-001 3.66182330e-001
 3.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.54258523e-001 3.63766971e-001
 3.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.52848717e-001 3.61375431e-001
 3.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.51447307e-001 3.59007398e-001
 3.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.50054222e-001 3.56662565e-001
 3.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.48669391e-001 3.54340630e-001
 3.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.47292746e-001 3.52041296e-001
 3.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.45924218e-001 3.49764270e-001
 3.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.44563737e-001 3.47509264e-001
 3.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.43211238e-001 3.45275997e-001
 3.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.41866654e-001 3.43064188e-001
 3.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.40529917e-001 3.40873565e-001
 3.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.39200964e-001 3.38703857e-001
 3.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.37879730e-001 3.36554799e-001
 3.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.36566149e-001 3.34426130e-001
 3.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.35260160e-001 3.32317593e-001
 3.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.33961700e-001 3.30228934e-001
 3.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.32670706e-001 3.28159904e-001
 3.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.31387117e-001 3.26110259e-001
 3.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.30110872e-001 3.24079757e-001
 3.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.28841912e-001 3.22068161e-001
 3.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.27580176e-001 3.20075235e-001
 3.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.26325606e-001 3.18100751e-001
 3.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.25078144e-001 3.16144481e-001
 3.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.23837731e-001 3.14206201e-001
 3.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.22604311e-001 3.12285692e-001
 3.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.21377827e-001 3.10382738e-001
 3.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.20158223e-001 3.08497125e-001
 3.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.18945443e-001 3.06628642e-001
 3.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.17739433e-001 3.04777084e-001
 3.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.16540139e-001 3.02942246e-001
 3.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.15347506e-001 3.01123928e-001
 3.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.14161482e-001 2.99321931e-001
 3.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.12982013e-001 2.97536061e-001
 3.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.11809048e-001 2.95766127e-001
 3.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.10642535e-001 2.94011939e-001
 3.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.09482423e-001 2.92273311e-001
 3.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.08328661e-001 2.90550059e-001
 3.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.07181199e-001 2.88842004e-001
 3.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.06039988e-001 2.87148965e-001
 3.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.04904978e-001 2.85470769e-001
 3.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.03776120e-001 2.83807242e-001
 3.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.02653368e-001 2.82158213e-001
 3.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.01536672e-001 2.80523515e-001
 3.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.00425986e-001 2.78902982e-001
 3.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.99321263e-001 2.77296450e-001
 3.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.98222457e-001 2.75703760e-001
 3.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.97129522e-001 2.74124752e-001
 3.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.96042412e-001 2.72559271e-001
 3.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.94961083e-001 2.71007161e-001
 3.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.93885491e-001 2.69468272e-001
 3.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.92815590e-001 2.67942453e-001
 3.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.91751338e-001 2.66429558e-001
 3.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.90692691e-001 2.64929439e-001
 3.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.89639607e-001 2.63441955e-001
 3.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.88592043e-001 2.61966963e-001
 3.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.87549957e-001 2.60504324e-001
 3.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.86513308e-001 2.59053900e-001
 3.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.85482054e-001 2.57615556e-001
 3.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.84456156e-001 2.56189159e-001
 3.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.83435571e-001 2.54774575e-001
 3.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.82420262e-001 2.53371675e-001
 3.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.81410187e-001 2.51980331e-001
 3.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.80405308e-001 2.50600416e-001
 3.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.79405586e-001 2.49231805e-001
 3.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.78410983e-001 2.47874375e-001
 3.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.77421459e-001 2.46528005e-001
 3.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.76436979e-001 2.45192575e-001
 3.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.75457504e-001 2.43867966e-001


==> b90_velocity_dep_2.txt <==
 3.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.74482997e-001 2.42554063e-001
 1.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.36362949e-002 3.09928638e-004
 2.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.94234514e-003 8.03278946e-005
 3.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.65649205e-003 3.61383930e-005
 4.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.50306291e-003 2.04524790e-005
 5.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.80760813e-003 1.31377983e-005
 6.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.34254753e-003 9.14589410e-006
 7.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.00966117e-003 6.73123684e-006
 8.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.75961243e-003 5.16039717e-006
 9.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.56490208e-003 4.08153336e-006
 1.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.40898994e-003 3.30875604e-006
 1.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.28133022e-003 2.73634635e-006
 1.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.17488159e-003 2.30057871e-006
 1.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.08476309e-003 1.96118553e-006
 1.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.00748466e-003 1.69170934e-006
 1.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.40484619e-004 1.47418586e-006
 1.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.81840218e-004 1.29607054e-006
 1.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.30080144e-004 1.14838861e-006
 1.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.84059368e-004 1.02458198e-006
 1.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.42873449e-004 9.19768396e-007
 2.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.05798502e-004 8.30252646e-007
 2.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.72248279e-004 7.53196333e-007
 2.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.41742945e-004 6.86390084e-007
 2.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.13885980e-004 6.28093387e-007
 2.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.88346849e-004 5.76920074e-007
 2.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.64847822e-004 5.31755146e-007
 2.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.43153839e-004 4.91693524e-007
 2.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.23064614e-004 4.55994348e-007
 2.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.04408436e-004 4.24046478e-007
 2.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.87037249e-004 3.95342160e-007
 3.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.70822711e-004 3.69456729e-007
 3.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.55653023e-004 3.46032814e-007
 3.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.41430343e-004 3.24767929e-007
 3.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.28068677e-004 3.05404668e-007
 3.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.15492135e-004 2.87722869e-007
 3.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.03633492e-004 2.71533337e-007
 3.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.92432984e-004 2.56672755e-007
 3.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.81837304e-004 2.42999553e-007
 3.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.71798747e-004 2.30390522e-007
 3.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.62274500e-004 2.18738029e-007
 4.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.53226023e-004 2.07947713e-007
 4.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.44618537e-004 1.97936566e-007
 4.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.36420570e-004 1.88631339e-007
 4.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.28603576e-004 1.79967188e-007
 4.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.21141600e-004 1.71886549e-007
 4.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.14010994e-004 1.64338178e-007
 4.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.07190165e-004 1.57276333e-007
 4.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.00659355e-004 1.50660083e-007
 4.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.94400453e-004 1.44452714e-007
 4.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.88396822e-004 1.38621215e-007


==> b90_velocity_dep_3.txt <==
 1.00000000e+000 0.00000000e+000
 1.00200000e+000 2.10082722e-007
 1.00400000e+000 2.96067116e-007
 1.00600000e+000 3.61346517e-007
 1.00800000e+000 4.15800042e-007
 1.01000000e+000 4.63269839e-007
 1.01200000e+000 5.05734209e-007
 1.01400000e+000 5.44373012e-007
 1.01600000e+000 5.79958055e-007
 1.01800000e+000 6.13027593e-007
 1.02000000e+000 6.43975113e-007
 1.02200000e+000 6.73098883e-007
 1.02400000e+000 7.00631577e-007
 1.02600000e+000 7.26758999e-007
 1.02800000e+000 7.51632425e-007
 1.03000000e+000 7.75377050e-007
 1.03200000e+000 7.98097943e-007
 1.03400000e+000 8.19884357e-007
 1.03600000e+000 8.40812911e-007
 1.03800000e+000 8.60949992e-007
 1.04000000e+000 8.80353603e-007
 1.04200000e+000 8.99074792e-007
 1.04400000e+000 9.17158788e-007
 1.04600000e+000 9.34645903e-007
 1.04800000e+000 9.51572264e-007
 1.05000000e+000 9.67970406e-007
 1.05200000e+000 9.83869767e-007
 1.05400000e+000 9.99297091e-007
 1.05600000e+000 1.01427677e-006
 1.05800000e+000 1.02883112e-006
 1.06000000e+000 1.04298065e-006
 1.06200000e+000 1.05674423e-006
 1.06400000e+000 1.07013932e-006
 1.06600000e+000 1.08318207e-006
 1.06800000e+000 1.09588748e-006
 1.07000000e+000 1.10826950e-006
 1.07200000e+000 1.12034118e-006
 1.07400000e+000 1.13211467e-006
 1.07600000e+000 1.14360139e-006
 1.07800000e+000 1.15481202e-006
 1.08000000e+000 1.16575663e-006
 1.08200000e+000 1.17644469e-006
 1.08400000e+000 1.18688511e-006
 1.08600000e+000 1.19708633e-006
 1.08800000e+000 1.20705633e-006
 1.09000000e+000 1.21680265e-006
 1.09200000e+000 1.22633246e-006
 1.09400000e+000 1.23565254e-006
 1.09600000e+000 1.24476937e-006
 1.09800000e+000 1.25368909e-006
 1.10000000e+000 1.26241755e-006
 1.10200000e+000 1.27096034e-006
 1.10400000e+000 1.27932279e-006
 1.10600000e+000 1.28750999e-006
 1.10800000e+000 1.29552681e-006
 1.11000000e+000 1.30337792e-006
 1.11200000e+000 1.31106776e-006
 1.11400000e+000 1.31860064e-006
 1.11600000e+000 1.32598064e-006
 1.11800000e+000 1.33321171e-006
 1.12000000e+000 1.34029764e-006
 1.12200000e+000 1.34724207e-006
 1.12400000e+000 1.35404850e-006
 1.12600000e+000 1.36072031e-006
 1.12800000e+000 1.36726074e-006
 1.13000000e+000 1.37367292e-006
 1.13200000e+000 1.37995987e-006
 1.13400000e+000 1.38612451e-006
 1.13600000e+000 1.39216965e-006
 1.13800000e+000 1.39809800e-006
 1.14000000e+000 1.40391220e-006
 1.14200000e+000 1.40961477e-006
 1.14400000e+000 1.41520819e-006
 1.14600000e+000 1.42069482e-006
 1.14800000e+000 1.42607697e-006
 1.15000000e+000 1.43135686e-006
 1.15200000e+000 1.43653666e-006
 1.15400000e+000 1.44161847e-006
 1.15600000e+000 1.44660431e-006
 1.15800000e+000 1.45149616e-006
 1.16000000e+000 1.45629592e-006
 1.16200000e+000 1.46100547e-006
 1.16400000e+000 1.46562659e-006
 1.16600000e+000 1.47016106e-006
 1.16800000e+000 1.47461056e-006
 1.17000000e+000 1.47897676e-006
 1.17200000e+000 1.48326127e-006
 1.17400000e+000 1.48746565e-006
 1.17600000e+000 1.49159144e-006
 1.17800000e+000 1.49564011e-006
 1.18000000e+000 1.49961312e-006
 1.18200000e+000 1.50351186e-006
 1.18400000e+000 1.50733773e-006
 1.18600000e+000 1.51109204e-006
 1.18800000e+000 1.51477611e-006
 1.19000000e+000 1.51839121e-006
 1.19200000e+000 1.52193857e-006
 1.19400000e+000 1.52541941e-006
 1.19600000e+000 1.52883490e-006
 1.19800000e+000 1.53218621e-006
 1.20000000e+000 1.53547444e-006
 1.20200000e+000 1.53870070e-006
 1.20400000e+000 1.54186607e-006
 1.20600000e+000 1.54497158e-006
 1.20800000e+000 1.54801826e-006
 1.21000000e+000 1.55100711e-006
 1.21200000e+000 1.55393911e-006
 1.21400000e+000 1.55681521e-006
 1.21600000e+000 1.55963635e-006
 1.21800000e+000 1.56240344e-006
 1.22000000e+000 1.56511737e-006
 1.22200000e+000 1.56777902e-006
 1.22400000e+000 1.57038924e-006
 1.22600000e+000 1.57294887e-006
 1.22800000e+000 1.57545872e-006
 1.23000000e+000 1.57791960e-006
 1.23200000e+000 1.58033230e-006
 1.23400000e+000 1.58269758e-006
 1.23600000e+000 1.58501620e-006
 1.23800000e+000 1.58728889e-006
 1.24000000e+000 1.58951637e-006
 1.24200000e+000 1.59169936e-006
 1.24400000e+000 1.59383854e-006
 1.24600000e+000 1.59593460e-006
 1.24800000e+000 1.59798820e-006
 1.25000000e+000 1.60000000e-006
 1.25200000e+000 1.60197064e-006
 1.25400000e+000 1.60390074e-006
 1.25600000e+000 1.60579092e-006
 1.25800000e+000 1.60764178e-006
 1.26000000e+000 1.60945393e-006
 1.26200000e+000 1.61122793e-006
 1.26400000e+000 1.61296436e-006
 1.26600000e+000 1.61466379e-006
 1.26800000e+000 1.61632675e-006
 1.27000000e+000 1.61795379e-006
 1.27200000e+000 1.61954544e-006
 1.27400000e+000 1.62110222e-006
 1.27600000e+000 1.62262464e-006
 1.27800000e+000 1.62411320e-006
 1.28000000e+000 1.62556839e-006
 1.28200000e+000 1.62699069e-006
 1.28400000e+000 1.62838059e-006
 1.28600000e+000 1.62973855e-006
 1.28800000e+000 1.63106502e-006
 1.29000000e+000 1.63236045e-006
 1.29200000e+000 1.63362530e-006
 1.29400000e+000 1.63485999e-006
 1.29600000e+000 1.63606495e-006
 1.29800000e+000 1.63724060e-006
 1.30000000e+000 1.63838735e-006
 1.30200000e+000 1.63950561e-006
 1.30400000e+000 1.64059579e-006
 1.30600000e+000 1.64165826e-006
 1.30800000e+000 1.64269342e-006
 1.31000000e+000 1.64370165e-006
 1.31200000e+000 1.64468332e-006
 1.31400000e+000 1.64563879e-006
 1.31600000e+000 1.64656843e-006
 1.31800000e+000 1.64747260e-006
 1.32000000e+000 1.64835164e-006
 1.32200000e+000 1.64920590e-006
 1.32400000e+000 1.65003571e-006
 1.32600000e+000 1.65084140e-006
 1.32800000e+000 1.65162332e-006
 1.33000000e+000 1.65238177e-006
 1.33200000e+000 1.65311707e-006
 1.33400000e+000 1.65382954e-006
 1.33600000e+000 1.65451949e-006
 1.33800000e+000 1.65518721e-006
 1.34000000e+000 1.65583301e-006
 1.34200000e+000 1.65645717e-006
 1.34400000e+000 1.65706000e-006
 1.34600000e+000 1.65764176e-006
 1.34800000e+000 1.65820274e-006
 1.35000000e+000 1.65874322e-006
 1.35200000e+000 1.65926347e-006
 1.35400000e+000 1.65976376e-006
 1.35600000e+000 1.66024434e-006
 1.35800000e+000 1.66070548e-006
 1.36000000e+000 1.66114744e-006
 1.36200000e+000 1.66157046e-006
 1.36400000e+000 1.66197479e-006
 1.36600000e+000 1.66236069e-006
 1.36800000e+000 1.66272838e-006
 1.37000000e+000 1.66307811e-006
 1.37200000e+000 1.66341010e-006
 1.37400000e+000 1.66372460e-006
 1.37600000e+000 1.66402182e-006
 1.37800000e+000 1.66430200e-006
 1.38000000e+000 1.66456535e-006
 1.38200000e+000 1.66481208e-006
 1.38400000e+000 1.66504242e-006
 1.38600000e+000 1.66525657e-006
 1.38800000e+000 1.66545475e-006
 1.39000000e+000 1.66563715e-006
 1.39200000e+000 1.66580398e-006
 1.39400000e+000 1.66595544e-006
 1.39600000e+000 1.66609173e-006
 1.39800000e+000 1.66621304e-006
 1.40000000e+000 1.66631955e-006
 1.40200000e+000 1.66641147e-006
 1.40400000e+000 1.66648897e-006
 1.40600000e+000 1.66655224e-006
 1.40800000e+000 1.66660146e-006
 1.41000000e+000 1.66663681e-006
 1.41200000e+000 1.66665846e-006
 1.41400000e+000 1.66666659e-006
 1.41600000e+000 1.66666137e-006
 1.41800000e+000 1.66664296e-006
 1.42000000e+000 1.66661154e-006
 1.42200000e+000 1.66656727e-006
 1.42400000e+000 1.66651030e-006
 1.42600000e+000 1.66644081e-006
 1.42800000e+000 1.66635894e-006
 1.43000000e+000 1.66626486e-006
 1.43200000e+000 1.66615871e-006
 1.43400000e+000 1.66604065e-006
 1.43600000e+000 1.66591083e-006
 1.43800000e+000 1.66576940e-006
 1.44000000e+000 1.66561649e-006
 1.44200000e+000 1.66545226e-006
 1.44400000e+000 1.66527685e-006
 1.44600000e+000 1.66509039e-006
 1.44800000e+000 1.66489303e-006
 1.45000000e+000 1.66468490e-006
 1.45200000e+000 1.66446613e-006
 1.45400000e+000 1.66423686e-006
 1.45600000e+000 1.66399723e-006
 1.45800000e+000 1.66374735e-006
 1.46000000e+000 1.66348735e-006
 1.46200000e+000 1.66321737e-006
 1.46400000e+000 1.66293753e-006
 1.46600000e+000 1.66264794e-006
 1.46800000e+000 1.66234874e-006
 1.47000000e+000 1.66204004e-006
 1.47200000e+000 1.66172195e-006
 1.47400000e+000 1.66139461e-006
 1.47600000e+000 1.66105811e-006
 1.47800000e+000 1.66071258e-006
 1.48000000e+000 1.66035813e-006
 1.48200000e+000 1.65999487e-006
 1.48400000e+000 1.65962290e-006
 1.48600000e+000 1.65924235e-006
 1.48800000e+000 1.65885330e-006
 1.49000000e+000 1.65845588e-006
 1.49200000e+000 1.65805018e-006
 1.49400000e+000 1.65763630e-006
 1.49600000e+000 1.65721436e-006
 1.49800000e+000 1.65678444e-006
 1.50000000e+000 1.65634665e-006
 1.50200000e+000 1.65590109e-006
 1.50400000e+000 1.65544785e-006
 1.50600000e+000 1.65498703e-006
 1.50800000e+000 1.65451872e-006
 1.51000000e+000 1.65404301e-006
 1.51200000e+000 1.65356001e-006
 1.51400000e+000 1.65306980e-006
 1.51600000e+000 1.65257246e-006
 1.51800000e+000 1.65206810e-006
 1.52000000e+000 1.65155679e-006
 1.52200000e+000 1.65103862e-006
 1.52400000e+000 1.65051369e-006
 1.52600000e+000 1.64998206e-006
 1.52800000e+000 1.64944384e-006
 1.53000000e+000 1.64889909e-006
 1.53200000e+000 1.64834791e-006
 1.53400000e+000 1.64779037e-006
 1.53600000e+000 1.64722655e-006
 1.53800000e+000 1.64665653e-006
 1.54000000e+000 1.64608039e-006
 1.54200000e+000 1.64549821e-006
 1.54400000e+000 1.64491006e-006
 1.54600000e+000 1.64431602e-006
 1.54800000e+000 1.64371616e-006
 1.55000000e+000 1.64311055e-006
 1.55200000e+000 1.64249927e-006
 1.55400000e+000 1.64188239e-006
 1.55600000e+000 1.64125998e-006
 1.55800000e+000 1.64063211e-006
 1.56000000e+000 1.63999885e-006
 1.56200000e+000 1.63936027e-006
 1.56400000e+000 1.63871644e-006
 1.56600000e+000 1.63806742e-006
 1.56800000e+000 1.63741327e-006
 1.57000000e+000 1.63675407e-006
 1.57200000e+000 1.63608988e-006
 1.57400000e+000 1.63542076e-006
 1.57600000e+000 1.63474678e-006
 1.57800000e+000 1.63406799e-006
 1.58000000e+000 1.63338447e-006
 1.58200000e+000 1.63269626e-006
 1.58400000e+000 1.63200344e-006
 1.58600000e+000 1.63130605e-006
 1.58800000e+000 1.63060417e-006
 1.59000000e+000 1.62989784e-006
 1.59200000e+000 1.62918713e-006
 1.59400000e+000 1.62847209e-006
 1.59600000e+000 1.62775278e-006
 1.59800000e+000 1.62702925e-006
 1.60000000e+000 1.62630156e-006
 1.60200000e+000 1.62556977e-006
 1.60400000e+000 1.62483392e-006
 1.60600000e+000 1.62409407e-006
 1.60800000e+000 1.62335028e-006
 1.61000000e+000 1.62260259e-006
 1.61200000e+000 1.62185106e-006
 1.61400000e+000 1.62109573e-006
 1.61600000e+000 1.62033666e-006
 1.61800000e+000 1.61957390e-006
 1.62000000e+000 1.61880750e-006
 1.62200000e+000 1.61803750e-006
 1.62400000e+000 1.61726395e-006
 1.62600000e+000 1.61648690e-006
 1.62800000e+000 1.61570640e-006
 1.63000000e+000 1.61492250e-006
 1.63200000e+000 1.61413524e-006
 1.63400000e+000 1.61334466e-006
 1.63600000e+000 1.61255081e-006
 1.63800000e+000 1.61175374e-006
 1.64000000e+000 1.61095348e-006
 1.64200000e+000 1.61015009e-006
 1.64400000e+000 1.60934360e-006
 1.64600000e+000 1.60853406e-006
 1.64800000e+000 1.60772152e-006
 1.65000000e+000 1.60690600e-006
 1.65200000e+000 1.60608756e-006
 1.65400000e+000 1.60526623e-006
 1.65600000e+000 1.60444205e-006
 1.65800000e+000 1.60361507e-006
 1.66000000e+000 1.60278532e-006
 1.66200000e+000 1.60195284e-006
 1.66400000e+000 1.60111767e-006
 1.66600000e+000 1.60027986e-006
 1.66800000e+000 1.59943942e-006
 1.67000000e+000 1.59859642e-006
 1.67200000e+000 1.59775087e-006
 1.67400000e+000 1.59690282e-006
 1.67600000e+000 1.59605230e-006
 1.67800000e+000 1.59519936e-006
 1.68000000e+000 1.59434401e-006
 1.68200000e+000 1.59348631e-006
 1.68400000e+000 1.59262628e-006
 1.68600000e+000 1.59176396e-006
 1.68800000e+000 1.59089938e-006
 1.69000000e+000 1.59003257e-006
 1.69200000e+000 1.58916358e-006
 1.69400000e+000 1.58829242e-006
 1.69600000e+000 1.58741914e-006
 1.69800000e+000 1.58654377e-006
 1.70000000e+000 1.58566633e-006
 1.70200000e+000 1.58478686e-006
 1.70400000e+000 1.58390539e-006
 1.70600000e+000 1.58302196e-006
 1.70800000e+000 1.58213658e-006
 1.71000000e+000 1.58124929e-006
 1.71200000e+000 1.58036013e-006
 1.71400000e+000 1.57946911e-006
 1.71600000e+000 1.57857628e-006
 1.71800000e+000 1.57768165e-006
 1.72000000e+000 1.57678526e-006
 1.72200000e+000 1.57588714e-006
 1.72400000e+000 1.57498730e-006
 1.72600000e+000 1.57408579e-006
 1.72800000e+000 1.57318263e-006
 1.73000000e+000 1.57227784e-006
 1.73200000e+000 1.57137145e-006
 1.73400000e+000 1.57046349e-006
 1.73600000e+000 1.56955398e-006
 1.73800000e+000 1.56864296e-006
 1.74000000e+000 1.56773044e-006
 1.74200000e+000 1.56681645e-006
 1.74400000e+000 1.56590101e-006
 1.74600000e+000 1.56498416e-006
 1.74800000e+000 1.56406592e-006
 1.75000000e+000 1.56314630e-006
 1.75200000e+000 1.56222534e-006
 1.75400000e+000 1.56130305e-006
 1.75600000e+000 1.56037947e-006
 1.75800000e+000 1.55945461e-006
 1.76000000e+000 1.55852849e-006
 1.76200000e+000 1.55760115e-006
 1.76400000e+000 1.55667260e-006
 1.76600000e+000 1.55574287e-006
 1.76800000e+000 1.55481197e-006
 1.77000000e+000 1.55387994e-006
 1.77200000e+000 1.55294678e-006
 1.77400000e+000 1.55201253e-006
 1.77600000e+000 1.55107720e-006
 1.77800000e+000 1.55014081e-006
 1.78000000e+000 1.54920339e-006
 1.78200000e+000 1.54826496e-006
 1.78400000e+000 1.54732553e-006
 1.78600000e+000 1.54638513e-006
 1.78800000e+000 1.54544378e-006
 1.79000000e+000 1.54450149e-006
 1.79200000e+000 1.54355828e-006
 1.79400000e+000 1.54261418e-006
 1.79600000e+000 1.54166921e-006
 1.79800000e+000 1.54072337e-006
 1.80000000e+000 1.53977670e-006
 1.80200000e+000 1.53882921e-006
 1.80400000e+000 1.53788092e-006
 1.80600000e+000 1.53693184e-006
 1.80800000e+000 1.53598200e-006
 1.81000000e+000 1.53503140e-006
 1.81200000e+000 1.53408008e-006
 1.81400000e+000 1.53312805e-006
 1.81600000e+000 1.53217532e-006
 1.81800000e+000 1.53122191e-006
 1.82000000e+000 1.53026783e-006
 1.82200000e+000 1.52931312e-006
 1.82400000e+000 1.52835777e-006
 1.82600000e+000 1.52740181e-006
 1.82800000e+000 1.52644526e-006
 1.83000000e+000 1.52548812e-006
 1.83200000e+000 1.52453042e-006
 1.83400000e+000 1.52357217e-006
 1.83600000e+000 1.52261339e-006
 1.83800000e+000 1.52165408e-006
 1.84000000e+000 1.52069428e-006
 1.84200000e+000 1.51973399e-006
 1.84400000e+000 1.51877322e-006
 1.84600000e+000 1.51781200e-006
 1.84800000e+000 1.51685033e-006
 1.85000000e+000 1.51588823e-006
 1.85200000e+000 1.51492572e-006
 1.85400000e+000 1.51396280e-006
 1.85600000e+000 1.51299950e-006
 1.85800000e+000 1.51203583e-006
 1.86000000e+000 1.51107179e-006
 1.86200000e+000 1.51010741e-006
 1.86400000e+000 1.50914270e-006
 1.86600000e+000 1.50817767e-006
 1.86800000e+000 1.50721233e-006
 1.87000000e+000 1.50624669e-006
 1.87200000e+000 1.50528078e-006
 1.87400000e+000 1.50431460e-006
 1.87600000e+000 1.50334816e-006
 1.87800000e+000 1.50238148e-006
 1.88000000e+000 1.50141457e-006
 1.88200000e+000 1.50044744e-006
 1.88400000e+000 1.49948011e-006
 1.88600000e+000 1.49851258e-006
 1.88800000e+000 1.49754487e-006
 1.89000000e+000 1.49657698e-006
 1.89200000e+000 1.49560894e-006
 1.89400000e+000 1.49464075e-006
 1.89600000e+000 1.49367242e-006
 1.89800000e+000 1.49270397e-006
 1.90000000e+000 1.49173540e-006
 1.90200000e+000 1.49076673e-006
 1.90400000e+000 1.48979797e-006
 1.90600000e+000 1.48882913e-006
 1.90800000e+000 1.48786021e-006
 1.91000000e+000 1.48689124e-006
 1.91200000e+000 1.48592221e-006
 1.91400000e+000 1.48495314e-006
 1.91600000e+000 1.48398405e-006
 1.91800000e+000 1.48301493e-006
 1.92000000e+000 1.48204581e-006
 1.92200000e+000 1.48107668e-006
 1.92400000e+000 1.48010757e-006
 1.92600000e+000 1.47913847e-006
 1.92800000e+000 1.47816941e-006
 1.93000000e+000 1.47720038e-006
 1.93200000e+000 1.47623141e-006
 1.93400000e+000 1.47526248e-006
 1.93600000e+000 1.47429363e-006
 1.93800000e+000 1.47332485e-006
 1.94000000e+000 1.47235616e-006
 1.94200000e+000 1.47138756e-006
 1.94400000e+000 1.47041906e-006
 1.94600000e+000 1.46945068e-006
 1.94800000e+000 1.46848241e-006
 1.95000000e+000 1.46751427e-006
 1.95200000e+000 1.46654627e-006
 1.95400000e+000 1.46557841e-006
 1.95600000e+000 1.46461071e-006
 1.95800000e+000 1.46364317e-006
 1.96000000e+000 1.46267580e-006
 1.96200000e+000 1.46170860e-006
 1.96400000e+000 1.46074159e-006
 1.96600000e+000 1.45977478e-006
 1.96800000e+000 1.45880816e-006
 1.97000000e+000 1.45784175e-006
 1.97200000e+000 1.45687556e-006
 1.97400000e+000 1.45590960e-006
 1.97600000e+000 1.45494386e-006
 1.97800000e+000 1.45397837e-006
 1.98000000e+000 1.45301312e-006
 1.98200000e+000 1.45204812e-006
 1.98400000e+000 1.45108338e-006
 1.98600000e+000 1.45011891e-006
 1.98800000e+000 1.44915471e-006
 1.99000000e+000 1.44819080e-006
 1.99200000e+000 1.44722717e-006
 1.99400000e+000 1.44626384e-006
 1.99600000e+000 1.44530081e-006
 1.99800000e+000 1.44433808e-006
 2.00000000e+000 1.44337567e-006
 2.00200000e+000 1.44241358e-006
 2.00400000e+000 1.44145182e-006
 2.00600000e+000 1.44049039e-006
 2.00800000e+000 1.43952930e-006
 2.01000000e+000 1.43856856e-006
 2.01200000e+000 1.43760817e-006
 2.01400000e+000 1.43664814e-006
 2.01600000e+000 1.43568847e-006
 2.01800000e+000 1.43472917e-006
 2.02000000e+000 1.43377025e-006
 2.02200000e+000 1.43281170e-006
 2.02400000e+000 1.43185355e-006
 2.02600000e+000 1.43089579e-006
 2.02800000e+000 1.42993843e-006
 2.03000000e+000 1.42898147e-006
 2.03200000e+000 1.42802492e-006
 2.03400000e+000 1.42706878e-006
 2.03600000e+000 1.42611307e-006
 2.03800000e+000 1.42515778e-006
 2.04000000e+000 1.42420292e-006
 2.04200000e+000 1.42324850e-006
 2.04400000e+000 1.42229452e-006
 2.04600000e+000 1.42134098e-006
 2.04800000e+000 1.42038790e-006
 2.05000000e+000 1.41943527e-006
 2.05200000e+000 1.41848310e-006
 2.05400000e+000 1.41753140e-006
 2.05600000e+000 1.41658017e-006
 2.05800000e+000 1.41562942e-006
 2.06000000e+000 1.41467914e-006
 2.06200000e+000 1.41372935e-006
 2.06400000e+000 1.41278005e-006
 2.06600000e+000 1.41183124e-006
 2.06800000e+000 1.41088293e-006
 2.07000000e+000 1.40993513e-006
 2.07200000e+000 1.40898783e-006
 2.07400000e+000 1.40804104e-006
 2.07600000e+000 1.40709477e-006
 2.07800000e+000 1.40614902e-006
 2.08000000e+000 1.40520379e-006
 2.08200000e+000 1.40425909e-006
 2.08400000e+000 1.40331492e-006
 2.08600000e+000 1.40237129e-006
 2.08800000e+000 1.40142819e-006
 2.09000000e+000 1.40048565e-006
 2.09200000e+000 1.39954365e-006
 2.09400000e+000 1.39860220e-006
 2.09600000e+000 1.39766131e-006
 2.09800000e+000 1.39672097e-006
 2.10000000e+000 1.39578120e-006
 2.10200000e+000 1.39484200e-006
 2.10400000e+000 1.39390337e-006
 2.10600000e+000 1.39296531e-006
 2.10800000e+000 1.39202783e-006
 2.11000000e+000 1.39109093e-006
 2.11200000e+000 1.39015461e-006
 2.11400000e+000 1.38921889e-006
 2.11600000e+000 1.38828375e-006
 2.11800000e+000 1.38734921e-006
 2.12000000e+000 1.38641527e-006
 2.12200000e+000 1.38548192e-006
 2.12400000e+000 1.38454919e-006
 2.12600000e+000 1.38361706e-006
 2.12800000e+000 1.38268554e-006
 2.13000000e+000 1.38175463e-006
 2.13200000e+000 1.38082434e-006
 2.13400000e+000 1.37989467e-006
 2.13600000e+000 1.37896563e-006
 2.13800000e+000 1.37803721e-006
 2.14000000e+000 1.37710942e-006
 2.14200000e+000 1.37618226e-006
 2.14400000e+000 1.37525573e-006
 2.14600000e+000 1.37432985e-006
 2.14800000e+000 1.37340460e-006
 2.15000000e+000 1.37247999e-006
 2.15200000e+000 1.37155603e-006
 2.15400000e+000 1.37063272e-006
 2.15600000e+000 1.36971006e-006
 2.15800000e+000 1.36878806e-006
 2.16000000e+000 1.36786671e-006
 2.16200000e+000 1.36694601e-006
 2.16400000e+000 1.36602598e-006
 2.16600000e+000 1.36510662e-006
 2.16800000e+000 1.36418791e-006
 2.17000000e+000 1.36326988e-006
 2.17200000e+000 1.36235252e-006
 2.17400000e+000 1.36143583e-006
 2.17600000e+000 1.36051981e-006
 2.17800000e+000 1.35960448e-006
 2.18000000e+000 1.35868982e-006
 2.18200000e+000 1.35777585e-006
 2.18400000e+000 1.35686256e-006
 2.18600000e+000 1.35594995e-006
 2.18800000e+000 1.35503804e-006
 2.19000000e+000 1.35412681e-006
 2.19200000e+000 1.35321628e-006
 2.19400000e+000 1.35230645e-006
 2.19600000e+000 1.35139731e-006
 2.19800000e+000 1.35048887e-006
 2.20000000e+000 1.34958113e-006
 2.20200000e+000 1.34867409e-006
 2.20400000e+000 1.34776776e-006
 2.20600000e+000 1.34686213e-006
 2.20800000e+000 1.34595721e-006
 2.21000000e+000 1.34505301e-006
 2.21200000e+000 1.34414951e-006
 2.21400000e+000 1.34324673e-006
 2.21600000e+000 1.34234466e-006
 2.21800000e+000 1.34144332e-006
 2.22000000e+000 1.34054269e-006
 2.22200000e+000 1.33964278e-006
 2.22400000e+000 1.33874359e-006
 2.22600000e+000 1.33784513e-006
 2.22800000e+000 1.33694739e-006
 2.23000000e+000 1.33605038e-006
 2.23200000e+000 1.33515410e-006
 2.23400000e+000 1.33425855e-006
 2.23600000e+000 1.33336373e-006
 2.23800000e+000 1.33246965e-006
 2.24000000e+000 1.33157630e-006
 2.24200000e+000 1.33068368e-006
 2.24400000e+000 1.32979181e-006
 2.24600000e+000 1.32890067e-006
 2.24800000e+000 1.32801027e-006
 2.25000000e+000 1.32712062e-006
 2.25200000e+000 1.32623170e-006
 2.25400000e+000 1.32534354e-006
 2.25600000e+000 1.32445611e-006
 2.25800000e+000 1.32356944e-006
 2.26000000e+000 1.32268351e-006
 2.26200000e+000 1.32179833e-006
 2.26400000e+000 1.32091391e-006
 2.26600000e+000 1.32003023e-006
 2.26800000e+000 1.31914731e-006
 2.27000000e+000 1.31826514e-006
 2.27200000e+000 1.31738373e-006
 2.27400000e+000 1.31650307e-006
 2.27600000e+000 1.31562317e-006
 2.27800000e+000 1.31474403e-006
 2.28000000e+000 1.31386565e-006
 2.28200000e+000 1.31298803e-006
 2.28400000e+000 1.31211117e-006
 2.28600000e+000 1.31123507e-006
 2.28800000e+000 1.31035974e-006
 2.29000000e+000 1.30948517e-006
 2.29200000e+000 1.30861137e-006
 2.29400000e+000 1.30773833e-006
 2.29600000e+000 1.30686606e-006
 2.29800000e+000 1.30599456e-006
 2.30000000e+000 1.30512383e-006
 2.30200000e+000 1.30425387e-006
 2.30400000e+000 1.30338468e-006
 2.30600000e+000 1.30251626e-006
 2.30800000e+000 1.30164861e-006
 2.31000000e+000 1.30078174e-006
 2.31200000e+000 1.29991564e-006
 2.31400000e+000 1.29905031e-006
 2.31600000e+000 1.29818576e-006
 2.31800000e+000 1.29732199e-006
 2.32000000e+000 1.29645899e-006
 2.32200000e+000 1.29559677e-006
 2.32400000e+000 1.29473533e-006
 2.32600000e+000 1.29387466e-006
 2.32800000e+000 1.29301478e-006
 2.33000000e+000 1.29215568e-006
 2.33200000e+000 1.29129736e-006
 2.33400000e+000 1.29043982e-006
 2.33600000e+000 1.28958306e-006
 2.33800000e+000 1.28872708e-006
 2.34000000e+000 1.28787189e-006
 2.34200000e+000 1.28701748e-006
 2.34400000e+000 1.28616385e-006
 2.34600000e+000 1.28531101e-006
 2.34800000e+000 1.28445895e-006
 2.35000000e+000 1.28360768e-006
 2.35200000e+000 1.28275720e-006
 2.35400000e+000 1.28190750e-006
 2.35600000e+000 1.28105859e-006
 2.35800000e+000 1.28021047e-006
 2.36000000e+000 1.27936313e-006
 2.36200000e+000 1.27851659e-006
 2.36400000e+000 1.27767083e-006
 2.36600000e+000 1.27682586e-006
 2.36800000e+000 1.27598168e-006
 2.37000000e+000 1.27513829e-006
 2.37200000e+000 1.27429569e-006
 2.37400000e+000 1.27345388e-006
 2.37600000e+000 1.27261286e-006
 2.37800000e+000 1.27177264e-006
 2.38000000e+000 1.27093320e-006
 2.38200000e+000 1.27009455e-006
 2.38400000e+000 1.26925670e-006
 2.38600000e+000 1.26841964e-006
 2.38800000e+000 1.26758337e-006
 2.39000000e+000 1.26674790e-006
 2.39200000e+000 1.26591322e-006
 2.39400000e+000 1.26507933e-006
 2.39600000e+000 1.26424623e-006
 2.39800000e+000 1.26341393e-006
 2.40000000e+000 1.26258242e-006
 2.40200000e+000 1.26175171e-006
 2.40400000e+000 1.26092179e-006
 2.40600000e+000 1.26009266e-006
 2.40800000e+000 1.25926433e-006
 2.41000000e+000 1.25843679e-006
 2.41200000e+000 1.25761005e-006
 2.41400000e+000 1.25678410e-006
 2.41600000e+000 1.25595894e-006
 2.41800000e+000 1.25513459e-006
 2.42000000e+000 1.25431102e-006
 2.42200000e+000 1.25348825e-006
 2.42400000e+000 1.25266628e-006
 2.42600000e+000 1.25184510e-006
 2.42800000e+000 1.25102472e-006
 2.43000000e+000 1.25020513e-006
 2.43200000e+000 1.24938634e-006
 2.43400000e+000 1.24856834e-006
 2.43600000e+000 1.24775114e-006
 2.43800000e+000 1.24693473e-006
 2.44000000e+000 1.24611912e-006
 2.44200000e+000 1.24530430e-006
 2.44400000e+000 1.24449028e-006
 2.44600000e+000 1.24367706e-006
 2.44800000e+000 1.24286463e-006
 2.45000000e+000 1.24205299e-006
 2.45200000e+000 1.24124215e-006
 2.45400000e+000 1.24043211e-006
 2.45600000e+000 1.23962285e-006
 2.45800000e+000 1.23881440e-006
 2.46000000e+000 1.23800674e-006
 2.46200000e+000 1.23719987e-006
 2.46400000e+000 1.23639380e-006
 2.46600000e+000 1.23558852e-006
 2.46800000e+000 1.23478404e-006
 2.47000000e+000 1.23398035e-006
 2.47200000e+000 1.23317745e-006
 2.47400000e+000 1.23237535e-006
 2.47600000e+000 1.23157404e-006
 2.47800000e+000 1.23077353e-006
 2.48000000e+000 1.22997381e-006
 2.48200000e+000 1.22917488e-006
 2.48400000e+000 1.22837674e-006
 2.48600000e+000 1.22757940e-006
 2.48800000e+000 1.22678285e-006
 2.49000000e+000 1.22598710e-006
 2.49200000e+000 1.22519213e-006
 2.49400000e+000 1.22439796e-006
 2.49600000e+000 1.22360457e-006
 2.49800000e+000 1.22281198e-006
 2.50000000e+000 1.22202019e-006
 2.50200000e+000 1.22122918e-006
 2.50400000e+000 1.22043896e-006
 2.50600000e+000 1.21964953e-006
 2.50800000e+000 1.21886090e-006
 2.51000000e+000 1.21807305e-006
 2.51200000e+000 1.21728599e-006
 2.51400000e+000 1.21649972e-006
 2.51600000e+000 1.21571425e-006
 2.51800000e+000 1.21492956e-006
 2.52000000e+000 1.21414565e-006
 2.52200000e+000 1.21336254e-006
 2.52400000e+000 1.21258021e-006
 2.52600000e+000 1.21179868e-006
 2.52800000e+000 1.21101792e-006
 2.53000000e+000 1.21023796e-006
 2.53200000e+000 1.20945878e-006
 2.53400000e+000 1.20868039e-006
 2.53600000e+000 1.20790279e-006
 2.53800000e+000 1.20712597e-006
 2.54000000e+000 1.20634993e-006
 2.54200000e+000 1.20557468e-006
 2.54400000e+000 1.20480021e-006
 2.54600000e+000 1.20402653e-006
 2.54800000e+000 1.20325363e-006
 2.55000000e+000 1.20248152e-006
 2.55200000e+000 1.20171019e-006
 2.55400000e+000 1.20093964e-006
 2.55600000e+000 1.20016987e-006
 2.55800000e+000 1.19940088e-006
 2.56000000e+000 1.19863268e-006
 2.56200000e+000 1.19786525e-006
 2.56400000e+000 1.19709861e-006
 2.56600000e+000 1.19633274e-006
 2.56800000e+000 1.19556766e-006
 2.57000000e+000 1.19480335e-006
 2.57200000e+000 1.19403983e-006
 2.57400000e+000 1.19327708e-006
 2.57600000e+000 1.19251511e-006
 2.57800000e+000 1.19175391e-006
 2.58000000e+000 1.19099350e-006
 2.58200000e+000 1.19023386e-006
 2.58400000e+000 1.18947499e-006
 2.58600000e+000 1.18871690e-006
 2.58800000e+000 1.18795959e-006
 2.59000000e+000 1.18720305e-006
 2.59200000e+000 1.18644728e-006
 2.59400000e+000 1.18569229e-006
 2.59600000e+000 1.18493807e-006
 2.59800000e+000 1.18418463e-006
 2.60000000e+000 1.18343195e-006
 2.60200000e+000 1.18268005e-006
 2.60400000e+000 1.18192892e-006
 2.60600000e+000 1.18117856e-006
 2.60800000e+000 1.18042897e-006
 2.61000000e+000 1.17968014e-006
 2.61200000e+000 1.17893209e-006
 2.61400000e+000 1.17818481e-006
 2.61600000e+000 1.17743829e-006
 2.61800000e+000 1.17669254e-006
 2.62000000e+000 1.17594756e-006
 2.62200000e+000 1.17520334e-006
 2.62400000e+000 1.17445989e-006
 2.62600000e+000 1.17371721e-006
 2.62800000e+000 1.17297529e-006
 2.63000000e+000 1.17223413e-006
 2.63200000e+000 1.17149374e-006
 2.63400000e+000 1.17075411e-006
 2.63600000e+000 1.17001524e-006
 2.63800000e+000 1.16927714e-006
 2.64000000e+000 1.16853980e-006
 2.64200000e+000 1.16780321e-006
 2.64400000e+000 1.16706739e-006
 2.64600000e+000 1.16633233e-006
 2.64800000e+000 1.16559802e-006
 2.65000000e+000 1.16486448e-006
 2.65200000e+000 1.16413169e-006
 2.65400000e+000 1.16339966e-006
 2.65600000e+000 1.16266839e-006
 2.65800000e+000 1.16193787e-006
 2.66000000e+000 1.16120811e-006
 2.66200000e+000 1.16047910e-006
 2.66400000e+000 1.15975085e-006
 2.66600000e+000 1.15902335e-006
 2.66800000e+000 1.15829660e-006
 2.67000000e+000 1.15757061e-006
 2.67200000e+000 1.15684536e-006
 2.67400000e+000 1.15612087e-006
 2.67600000e+000 1.15539713e-006
 2.67800000e+000 1.15467414e-006
 2.68000000e+000 1.15395190e-006
 2.68200000e+000 1.15323041e-006
 2.68400000e+000 1.15250967e-006
 2.68600000e+000 1.15178967e-006
 2.68800000e+000 1.15107042e-006
 2.69000000e+000 1.15035192e-006
 2.69200000e+000 1.14963416e-006
 2.69400000e+000 1.14891715e-006
 2.69600000e+000 1.14820088e-006
 2.69800000e+000 1.14748535e-006
 2.70000000e+000 1.14677057e-006
 2.70200000e+000 1.14605653e-006
 2.70400000e+000 1.14534323e-006
 2.70600000e+000 1.14463068e-006
 2.70800000e+000 1.14391886e-006
 2.71000000e+000 1.14320779e-006
 2.71200000e+000 1.14249745e-006
 2.71400000e+000 1.14178785e-006
 2.71600000e+000 1.14107899e-006
 2.71800000e+000 1.14037086e-006
 2.72000000e+000 1.13966348e-006
 2.72200000e+000 1.13895683e-006
 2.72400000e+000 1.13825091e-006
 2.72600000e+000 1.13754573e-006
 2.72800000e+000 1.13684128e-006
 2.73000000e+000 1.13613756e-006
 2.73200000e+000 1.13543458e-006
 2.73400000e+000 1.13473233e-006
 2.73600000e+000 1.13403081e-006
 2.73800000e+000 1.13333002e-006
 2.74000000e+000 1.13262996e-006
 2.74200000e+000 1.13193063e-006
 2.74400000e+000 1.13123203e-006
 2.74600000e+000 1.13053415e-006
 2.74800000e+000 1.12983700e-006
 2.75000000e+000 1.12914058e-006
 2.75200000e+000 1.12844488e-006
 2.75400000e+000 1.12774991e-006
 2.75600000e+000 1.12705567e-006
 2.75800000e+000 1.12636214e-006
 2.76000000e+000 1.12566934e-006
 2.76200000e+000 1.12497726e-006
 2.76400000e+000 1.12428590e-006
 2.76600000e+000 1.12359527e-006
 2.76800000e+000 1.12290535e-006
 2.77000000e+000 1.12221615e-006
 2.77200000e+000 1.12152767e-006
 2.77400000e+000 1.12083991e-006
 2.77600000e+000 1.12015287e-006
 2.77800000e+000 1.11946654e-006
 2.78000000e+000 1.11878093e-006
 2.78200000e+000 1.11809603e-006
 2.78400000e+000 1.11741185e-006
 2.78600000e+000 1.11672838e-006
 2.78800000e+000 1.11604562e-006
 2.79000000e+000 1.11536358e-006
 2.79200000e+000 1.11468225e-006
 2.79400000e+000 1.11400163e-006
 2.79600000e+000 1.11332171e-006
 2.79800000e+000 1.11264251e-006
 2.80000000e+000 1.11196402e-006
 2.80200000e+000 1.11128623e-006
 2.80400000e+000 1.11060915e-006
 2.80600000e+000 1.10993278e-006
 2.80800000e+000 1.10925711e-006
 2.81000000e+000 1.10858215e-006
 2.81200000e+000 1.10790789e-006
 2.81400000e+000 1.10723434e-006
 2.81600000e+000 1.10656148e-006
 2.81800000e+000 1.10588933e-006
 2.82000000e+000 1.10521788e-006
 2.82200000e+000 1.10454714e-006
 2.82400000e+000 1.10387709e-006
 2.82600000e+000 1.10320774e-006
 2.82800000e+000 1.10253909e-006
 2.83000000e+000 1.10187113e-006
 2.83200000e+000 1.10120388e-006
 2.83400000e+000 1.10053732e-006
 2.83600000e+000 1.09987145e-006
 2.83800000e+000 1.09920628e-006
 2.84000000e+000 1.09854181e-006
 2.84200000e+000 1.09787802e-006
 2.84400000e+000 1.09721493e-006
 2.84600000e+000 1.09655253e-006
 2.84800000e+000 1.09589082e-006
 2.85000000e+000 1.09522981e-006
 2.85200000e+000 1.09456948e-006
 2.85400000e+000 1.09390984e-006
 2.85600000e+000 1.09325089e-006
 2.85800000e+000 1.09259262e-006
 2.86000000e+000 1.09193504e-006
 2.86200000e+000 1.09127815e-006
 2.86400000e+000 1.09062194e-006
 2.86600000e+000 1.08996642e-006
 2.86800000e+000 1.08931158e-006
 2.87000000e+000 1.08865742e-006
 2.87200000e+000 1.08800395e-006
 2.87400000e+000 1.08735115e-006
 2.87600000e+000 1.08669904e-006
 2.87800000e+000 1.08604761e-006
 2.88000000e+000 1.08539685e-006
 2.88200000e+000 1.08474677e-006
 2.88400000e+000 1.08409738e-006
 2.88600000e+000 1.08344865e-006
 2.88800000e+000 1.08280061e-006
 2.89000000e+000 1.08215324e-006
 2.89200000e+000 1.08150654e-006
 2.89400000e+000 1.08086052e-006
 2.89600000e+000 1.08021517e-006
 2.89800000e+000 1.07957049e-006
 2.90000000e+000 1.07892648e-006
 2.90200000e+000 1.07828315e-006
 2.90400000e+000 1.07764048e-006
 2.90600000e+000 1.07699849e-006
 2.90800000e+000 1.07635716e-006
 2.91000000e+000 1.07571650e-006
 2.91200000e+000 1.07507651e-006
 2.91400000e+000 1.07443718e-006
 2.91600000e+000 1.07379852e-006
 2.91800000e+000 1.07316052e-006
 2.92000000e+000 1.07252319e-006
 2.92200000e+000 1.07188652e-006
 2.92400000e+000 1.07125051e-006
 2.92600000e+000 1.07061516e-006
 2.92800000e+000 1.06998048e-006
 2.93000000e+000 1.06934646e-006
 2.93200000e+000 1.06871309e-006
 2.93400000e+000 1.06808038e-006
 2.93600000e+000 1.06744834e-006
 2.93800000e+000 1.06681694e-006
 2.94000000e+000 1.06618621e-006
 2.94200000e+000 1.06555613e-006
 2.94400000e+000 1.06492670e-006
 2.94600000e+000 1.06429793e-006
 2.94800000e+000 1.06366982e-006
 2.95000000e+000 1.06304235e-006
 2.95200000e+000 1.06241554e-006
 2.95400000e+000 1.06178938e-006
 2.95600000e+000 1.06116386e-006
 2.95800000e+000 1.06053900e-006
 2.96000000e+000 1.05991479e-006
 2.96200000e+000 1.05929122e-006
 2.96400000e+000 1.05866831e-006
 2.96600000e+000 1.05804603e-006
 2.96800000e+000 1.05742441e-006
 2.97000000e+000 1.05680343e-006
 2.97200000e+000 1.05618309e-006
 2.97400000e+000 1.05556340e-006
 2.97600000e+000 1.05494435e-006
 2.97800000e+000 1.05432594e-006
 2.98000000e+000 1.05370817e-006
 2.98200000e+000 1.05309105e-006
 2.98400000e+000 1.05247456e-006
 2.98600000e+000 1.05185871e-006
 2.98800000e+000 1.05124350e-006
 2.99000000e+000 1.05062893e-006
 2.99200000e+000 1.05001499e-006
 2.99400000e+000 1.04940169e-006
 2.99600000e+000 1.04878903e-006
 2.99800000e+000 1.04817700e-006
 3.00000000e+000 1.04756560e-006
 3.00200000e+000 1.04695484e-006
 3.00400000e+000 1.04634471e-006
 3.00600000e+000 1.04573521e-006
 3.00800000e+000 1.04512634e-006
 3.01000000e+000 1.04451810e-006
 3.01200000e+000 1.04391049e-006
 3.01400000e+000 1.04330351e-006
 3.01600000e+000 1.04269715e-006
 3.01800000e+000 1.04209142e-006
 3.02000000e+000 1.04148632e-006
 3.02200000e+000 1.04088185e-006
 3.02400000e+000 1.04027799e-006
 3.02600000e+000 1.03967477e-006
 3.02800000e+000 1.03907216e-006
 3.03000000e+000 1.03847018e-006
 3.03200000e+000 1.03786882e-006
 3.03400000e+000 1.03726808e-006
 3.03600000e+000 1.03666796e-006
 3.03800000e+000 1.03606846e-006
 3.04000000e+000 1.03546958e-006
 3.04200000e+000 1.03487132e-006
 3.04400000e+000 1.03427367e-006
 3.04600000e+000 1.03367664e-006
 3.04800000e+000 1.03308022e-006
 3.05000000e+000 1.03248442e-006
 3.05200000e+000 1.03188924e-006
 3.05400000e+000 1.03129467e-006
 3.05600000e+000 1.03070071e-006
 3.05800000e+000 1.03010736e-006
 3.06000000e+000 1.02951462e-006
 3.06200000e+000 1.02892250e-006
 3.06400000e+000 1.02833098e-006
 3.06600000e+000 1.02774007e-006
 3.06800000e+000 1.02714977e-006
 3.07000000e+000 1.02656008e-006
 3.07200000e+000 1.02597099e-006
 3.07400000e+000 1.02538251e-006
 3.07600000e+000 1.02479464e-006
 3.07800000e+000 1.02420737e-006
 3.08000000e+000 1.02362070e-006
 3.08200000e+000 1.02303464e-006
 3.08400000e+000 1.02244918e-006
 3.08600000e+000 1.02186432e-006
 3.08800000e+000 1.02128006e-006
 3.09000000e+000 1.02069640e-006
 3.09200000e+000 1.02011334e-006
 3.09400000e+000 1.01953088e-006
 3.09600000e+000 1.01894902e-006
 3.09800000e+000 1.01836775e-006
 3.10000000e+000 1.01778708e-006
 3.10200000e+000 1.01720700e-006
 3.10400000e+000 1.01662752e-006
 3.10600000e+000 1.01604864e-006
 3.10800000e+000 1.01547035e-006
 3.11000000e+000 1.01489265e-006
 3.11200000e+000 1.01431554e-006
 3.11400000e+000 1.01373902e-006
 3.11600000e+000 1.01316310e-006
 3.11800000e+000 1.01258776e-006
 3.12000000e+000 1.01201301e-006
 3.12200000e+000 1.01143885e-006
 3.12400000e+000 1.01086528e-006
 3.12600000e+000 1.01029229e-006
 3.12800000e+000 1.00971989e-006
 3.13000000e+000 1.00914808e-006
 3.13200000e+000 1.00857685e-006
 3.13400000e+000 1.00800620e-006
 3.13600000e+000 1.00743614e-006
 3.13800000e+000 1.00686666e-006
 3.14000000e+000 1.00629776e-006
 3.14200000e+000 1.00572944e-006
 3.14400000e+000 1.00516171e-006
 3.14600000e+000 1.00459455e-006
 3.14800000e+000 1.00402797e-006
 3.15000000e+000 1.00346197e-006
 3.15200000e+000 1.00289654e-006
 3.15400000e+000 1.00233169e-006
 3.15600000e+000 1.00176742e-006
 3.15800000e+000 1.00120372e-006
 3.16000000e+000 1.00064060e-006
 3.16200000e+000 1.00007805e-006
 3.16400000e+000 9.99516078e-007
 3.16600000e+000 9.98954674e-007
 3.16800000e+000 9.98393842e-007
 3.17000000e+000 9.97833580e-007
 3.17200000e+000 9.97273889e-007
 3.17400000e+000 9.96714767e-007
 3.17600000e+000 9.96156214e-007
 3.17800000e+000 9.95598228e-007
 3.18000000e+000 9.95040810e-007
 3.18200000e+000 9.94483958e-007
 3.18400000e+000 9.93927672e-007
 3.18600000e+000 9.93371951e-007
 3.18800000e+000 9.92816795e-007
 3.19000000e+000 9.92262202e-007
 3.19200000e+000 9.91708172e-007
 3.19400000e+000 9.91154704e-007
 3.19600000e+000 9.90601797e-007
 3.19800000e+000 9.90049452e-007
 3.20000000e+000 9.89497666e-007
 3.20200000e+000 9.88946440e-007
 3.20400000e+000 9.88395773e-007
 3.20600000e+000 9.87845663e-007
 3.20800000e+000 9.87296111e-007
 3.21000000e+000 9.86747115e-007
 3.21200000e+000 9.86198675e-007
 3.21400000e+000 9.85650790e-007
 3.21600000e+000 9.85103460e-007
 3.21800000e+000 9.84556683e-007
 3.22000000e+000 9.84010459e-007
 3.22200000e+000 9.83464788e-007
 3.22400000e+000 9.82919668e-007
 3.22600000e+000 9.82375099e-007
 3.22800000e+000 9.81831080e-007
 3.23000000e+000 9.81287611e-007
 3.23200000e+000 9.80744691e-007
 3.23400000e+000 9.80202318e-007
 3.23600000e+000 9.79660493e-007
 3.23800000e+000 9.79119215e-007
 3.24000000e+000 9.78578483e-007
 3.24200000e+000 9.78038296e-007
 3.24400000e+000 9.77498654e-007
 3.24600000e+000 9.76959556e-007
 3.24800000e+000 9.76421001e-007
 3.25000000e+000 9.75882988e-007
 3.25200000e+000 9.75345518e-007
 3.25400000e+000 9.74808588e-007
 3.25600000e+000 9.74272199e-007
 3.25800000e+000 9.73736350e-007
 3.26000000e+000 9.73201040e-007
 3.26200000e+000 9.72666268e-007
 3.26400000e+000 9.72132034e-007
 3.26600000e+000 9.71598337e-007
 3.26800000e+000 9.71065176e-007
 3.27000000e+000 9.70532551e-007
 3.27200000e+000 9.70000461e-007
 3.27400000e+000 9.69468906e-007
 3.27600000e+000 9.68937883e-007
 3.27800000e+000 9.68407394e-007
 3.28000000e+000 9.67877437e-007
 3.28200000e+000 9.67348012e-007
 3.28400000e+000 9.66819117e-007
 3.28600000e+000 9.66290753e-007
 3.28800000e+000 9.65762918e-007
 3.29000000e+000 9.65235612e-007
 3.29200000e+000 9.64708834e-007
 3.29400000e+000 9.64182584e-007
 3.29600000e+000 9.63656860e-007
 3.29800000e+000 9.63131663e-007
 3.30000000e+000 9.62606991e-007
 3.30200000e+000 9.62082844e-007
 3.30400000e+000 9.61559220e-007
 3.30600000e+000 9.61036121e-007
 3.30800000e+000 9.60513544e-007
 3.31000000e+000 9.59991489e-007
 3.31200000e+000 9.59469956e-007
 3.31400000e+000 9.58948943e-007
 3.31600000e+000 9.58428450e-007
 3.31800000e+000 9.57908477e-007
 3.32000000e+000 9.57389023e-007
 3.32200000e+000 9.56870087e-007
 3.32400000e+000 9.56351668e-007
 3.32600000e+000 9.55833766e-007
 3.32800000e+000 9.55316380e-007
 3.33000000e+000 9.54799509e-007
 3.33200000e+000 9.54283153e-007
 3.33400000e+000 9.53767311e-007
 3.33600000e+000 9.53251983e-007
 3.33800000e+000 9.52737167e-007
 3.34000000e+000 9.52222864e-007
 3.34200000e+000 9.51709072e-007
 3.34400000e+000 9.51195791e-007
 3.34600000e+000 9.50683020e-007
 3.34800000e+000 9.50170758e-007
 3.35000000e+000 9.49659005e-007
 3.35200000e+000 9.49147761e-007
 3.35400000e+000 9.48637024e-007
 3.35600000e+000 9.48126793e-007
 3.35800000e+000 9.47617069e-007
 3.36000000e+000 9.47107851e-007
 3.36200000e+000 9.46599137e-007
 3.36400000e+000 9.46090928e-007
 3.36600000e+000 9.45583222e-007
 3.36800000e+000 9.45076020e-007
 3.37000000e+000 9.44569319e-007
 3.37200000e+000 9.44063120e-007
 3.37400000e+000 9.43557423e-007
 3.37600000e+000 9.43052225e-007
 3.37800000e+000 9.42547528e-007
 3.38000000e+000 9.42043329e-007
 3.38200000e+000 9.41539629e-007
 3.38400000e+000 9.41036426e-007
 3.38600000e+000 9.40533721e-007
 3.38800000e+000 9.40031513e-007
 3.39000000e+000 9.39529800e-007
 3.39200000e+000 9.39028582e-007
 3.39400000e+000 9.38527859e-007
 3.39600000e+000 9.38027630e-007
 3.39800000e+000 9.37527894e-007
 3.40000000e+000 9.37028651e-007
 3.40200000e+000 9.36529900e-007
 3.40400000e+000 9.36031640e-007
 3.40600000e+000 9.35533871e-007
 3.40800000e+000 9.35036593e-007
 3.41000000e+000 9.34539803e-007
 3.41200000e+000 9.34043503e-007
 3.41400000e+000 9.33547691e-007
 3.41600000e+000 9.33052366e-007
 3.41800000e+000 9.32557529e-007
 3.42000000e+000 9.32063177e-007
 3.42200000e+000 9.31569312e-007
 3.42400000e+000 9.31075931e-007
 3.42600000e+000 9.30583035e-007
 3.42800000e+000 9.30090623e-007
 3.43000000e+000 9.29598694e-007
 3.43200000e+000 9.29107248e-007
 3.43400000e+000 9.28616284e-007
 3.43600000e+000 9.28125801e-007
 3.43800000e+000 9.27635798e-007
 3.44000000e+000 9.27146276e-007
 3.44200000e+000 9.26657234e-007
 3.44400000e+000 9.26168670e-007
 3.44600000e+000 9.25680584e-007
 3.44800000e+000 9.25192976e-007
 3.45000000e+000 9.24705845e-007
 3.45200000e+000 9.24219190e-007
 3.45400000e+000 9.23733012e-007
 3.45600000e+000 9.23247308e-007
 3.45800000e+000 9.22762079e-007
 3.46000000e+000 9.22277324e-007
 3.46200000e+000 9.21793042e-007
 3.46400000e+000 9.21309233e-007
 3.46600000e+000 9.20825895e-007
 3.46800000e+000 9.20343030e-007
 3.47000000e+000 9.19860635e-007
 3.47200000e+000 9.19378711e-007
 3.47400000e+000 9.18897256e-007
 3.47600000e+000 9.18416270e-007
 3.47800000e+000 9.17935753e-007
 3.48000000e+000 9.17455703e-007
 3.48200000e+000 9.16976121e-007
 3.48400000e+000 9.16497006e-007
 3.48600000e+000 9.16018356e-007
 3.48800000e+000 9.15540172e-007
 3.49000000e+000 9.15062452e-007
 3.49200000e+000 9.14585197e-007
 3.49400000e+000 9.14108406e-007
 3.49600000e+000 9.13632077e-007
 3.49800000e+000 9.13156211e-007
 3.50000000e+000 9.12680807e-007
 3.50200000e+000 9.12205864e-007
 3.50400000e+000 9.11731382e-007
 3.50600000e+000 9.11257359e-007
 3.50800000e+000 9.10783797e-007
 3.51000000e+000 9.10310693e-007
 3.51200000e+000 9.09838047e-007
 3.51400000e+000 9.09365859e-007
 3.51600000e+000 9.08894128e-007
 3.51800000e+000 9.08422853e-007
 3.52000000e+000 9.07952035e-007
 3.52200000e+000 9.07481671e-007
 3.52400000e+000 9.07011763e-007
 3.52600000e+000 9.06542308e-007
 3.52800000e+000 9.06073307e-007
 3.53000000e+000 9.05604759e-007
 3.53200000e+000 9.05136663e-007
 3.53400000e+000 9.04669020e-007
 3.53600000e+000 9.04201827e-007
 3.53800000e+000 9.03735085e-007
 3.54000000e+000 9.03268793e-007
 3.54200000e+000 9.02802950e-007
 3.54400000e+000 9.02337557e-007
 3.54600000e+000 9.01872611e-007
 3.54800000e+000 9.01408113e-007
 3.55000000e+000 9.00944063e-007
 3.55200000e+000 9.00480459e-007
 3.55400000e+000 9.00017301e-007
 3.55600000e+000 8.99554588e-007
 3.55800000e+000 8.99092321e-007
 3.56000000e+000 8.98630497e-007
 3.56200000e+000 8.98169117e-007
 3.56400000e+000 8.97708181e-007
 3.56600000e+000 8.97247686e-007
 3.56800000e+000 8.96787634e-007
 3.57000000e+000 8.96328023e-007
 3.57200000e+000 8.95868854e-007
 3.57400000e+000 8.95410124e-007
 3.57600000e+000 8.94951834e-007
 3.57800000e+000 8.94493983e-007
 3.58000000e+000 8.94036571e-007
 3.58200000e+000 8.93579596e-007
 3.58400000e+000 8.93123059e-007
 3.58600000e+000 8.92666959e-007
 3.58800000e+000 8.92211295e-007
 3.59000000e+000 8.91756067e-007
 3.59200000e+000 8.91301275e-007
 3.59400000e+000 8.90846916e-007
 3.59600000e+000 8.90392992e-007
 3.59800000e+000 8.89939501e-007
 3.60000000e+000 8.89486444e-007
 3.60200000e+000 8.89033818e-007
 3.60400000e+000 8.88581625e-007
 3.60600000e+000 8.88129862e-007
 3.60800000e+000 8.87678531e-007
 3.61000000e+000 8.87227629e-007
 3.61200000e+000 8.86777158e-007
 3.61400000e+000 8.86327115e-007
 3.61600000e+000 8.85877500e-007
 3.61800000e+000 8.85428314e-007
 3.62000000e+000 8.84979555e-007
 3.62200000e+000 8.84531223e-007
 3.62400000e+000 8.84083317e-007
 3.62600000e+000 8.83635837e-007
 3.62800000e+000 8.83188782e-007
 3.63000000e+000 8.82742152e-007
 3.63200000e+000 8.82295945e-007
 3.63400000e+000 8.81850163e-007
 3.63600000e+000 8.81404803e-007
 3.63800000e+000 8.80959866e-007
 3.64000000e+000 8.80515351e-007
 3.64200000e+000 8.80071257e-007
 3.64400000e+000 8.79627584e-007
 3.64600000e+000 8.79184331e-007
 3.64800000e+000 8.78741498e-007
 3.65000000e+000 8.78299084e-007
 3.65200000e+000 8.77857089e-007
 3.65400000e+000 8.77415512e-007
 3.65600000e+000 8.76974352e-007
 3.65800000e+000 8.76533610e-007
 3.66000000e+000 8.76093284e-007
 3.66200000e+000 8.75653374e-007
 3.66400000e+000 8.75213880e-007
 3.66600000e+000 8.74774800e-007
 3.66800000e+000 8.74336135e-007
 3.67000000e+000 8.73897884e-007
 3.67200000e+000 8.73460046e-007
 3.67400000e+000 8.73022621e-007
 3.67600000e+000 8.72585608e-007
 3.67800000e+000 8.72149007e-007
 3.68000000e+000 8.71712817e-007
 3.68200000e+000 8.71277038e-007
 3.68400000e+000 8.70841668e-007
 3.68600000e+000 8.70406709e-007
 3.68800000e+000 8.69972158e-007
 3.69000000e+000 8.69538017e-007
 3.69200000e+000 8.69104283e-007
 3.69400000e+000 8.68670957e-007
 3.69600000e+000 8.68238037e-007
 3.69800000e+000 8.67805524e-007
 3.70000000e+000 8.67373418e-007
 3.70200000e+000 8.66941716e-007
 3.70400000e+000 8.66510420e-007
 3.70600000e+000 8.66079528e-007
 3.70800000e+000 8.65649039e-007
 3.71000000e+000 8.65218955e-007
 3.71200000e+000 8.64789273e-007
 3.71400000e+000 8.64359993e-007
 3.71600000e+000 8.63931115e-007
 3.71800000e+000 8.63502638e-007
 3.72000000e+000 8.63074563e-007
 3.72200000e+000 8.62646887e-007
 3.72400000e+000 8.62219611e-007
 3.72600000e+000 8.61792735e-007
 3.72800000e+000 8.61366257e-007
 3.73000000e+000 8.60940178e-007
 3.73200000e+000 8.60514496e-007
 3.73400000e+000 8.60089211e-007
 3.73600000e+000 8.59664323e-007
 3.73800000e+000 8.59239832e-007
 3.74000000e+000 8.58815736e-007
 3.74200000e+000 8.58392035e-007
 3.74400000e+000 8.57968729e-007
 3.74600000e+000 8.57545817e-007
 3.74800000e+000 8.57123298e-007
 3.75000000e+000 8.56701173e-007
 3.75200000e+000 8.56279441e-007
 3.75400000e+000 8.55858100e-007
 3.75600000e+000 8.55437152e-007
 3.75800000e+000 8.55016594e-007
 3.76000000e+000 8.54596427e-007
 3.76200000e+000 8.54176650e-007
 3.76400000e+000 8.53757263e-007
 3.76600000e+000 8.53338266e-007
 3.76800000e+000 8.52919656e-007
 3.77000000e+000 8.52501435e-007
 3.77200000e+000 8.52083602e-007
 3.77400000e+000 8.51666156e-007
 3.77600000e+000 8.51249097e-007
 3.77800000e+000 8.50832423e-007
 3.78000000e+000 8.50416136e-007
 3.78200000e+000 8.50000233e-007
 3.78400000e+000 8.49584716e-007
 3.78600000e+000 8.49169582e-007
 3.78800000e+000 8.48754833e-007
 3.79000000e+000 8.48340467e-007
 3.79200000e+000 8.47926483e-007
 3.79400000e+000 8.47512882e-007
 3.79600000e+000 8.47099662e-007
 3.79800000e+000 8.46686824e-007
 3.80000000e+000 8.46274367e-007
 3.80200000e+000 8.45862290e-007
 3.80400000e+000 8.45450592e-007
 3.80600000e+000 8.45039275e-007
 3.80800000e+000 8.44628336e-007
 3.81000000e+000 8.44217775e-007
 3.81200000e+000 8.43807593e-007
 3.81400000e+000 8.43397787e-007
 3.81600000e+000 8.42988359e-007
 3.81800000e+000 8.42579308e-007
 3.82000000e+000 8.42170632e-007
 3.82200000e+000 8.41762332e-007
 3.82400000e+000 8.41354407e-007
 3.82600000e+000 8.40946856e-007
 3.82800000e+000 8.40539680e-007
 3.83000000e+000 8.40132877e-007
 3.83200000e+000 8.39726448e-007
 3.83400000e+000 8.39320391e-007
 3.83600000e+000 8.38914706e-007
 3.83800000e+000 8.38509393e-007
 3.84000000e+000 8.38104452e-007
 3.84200000e+000 8.37699881e-007
 3.84400000e+000 8.37295680e-007
 3.84600000e+000 8.36891849e-007
 3.84800000e+000 8.36488388e-007
 3.85000000e+000 8.36085296e-007
 3.85200000e+000 8.35682572e-007
 3.85400000e+000 8.35280216e-007
 3.85600000e+000 8.34878228e-007
 3.85800000e+000 8.34476606e-007
 3.86000000e+000 8.34075351e-007
 3.86200000e+000 8.33674463e-007
 3.86400000e+000 8.33273940e-007
 3.86600000e+000 8.32873782e-007
 3.86800000e+000 8.32473989e-007
 3.87000000e+000 8.32074560e-007
 3.87200000e+000 8.31675495e-007
 3.87400000e+000 8.31276794e-007
 3.87600000e+000 8.30878455e-007
 3.87800000e+000 8.30480479e-007
 3.88000000e+000 8.30082865e-007
 3.88200000e+000 8.29685612e-007
 3.88400000e+000 8.29288721e-007
 3.88600000e+000 8.28892190e-007
 3.88800000e+000 8.28496019e-007
 3.89000000e+000 8.28100208e-007
 3.89200000e+000 8.27704756e-007
 3.89400000e+000 8.27309663e-007
 3.89600000e+000 8.26914928e-007
 3.89800000e+000 8.26520551e-007
 3.90000000e+000 8.26126532e-007
 3.90200000e+000 8.25732870e-007
 3.90400000e+000 8.25339564e-007
 3.90600000e+000 8.24946614e-007
 3.90800000e+000 8.24554020e-007
 3.91000000e+000 8.24161781e-007
 3.91200000e+000 8.23769897e-007
 3.91400000e+000 8.23378367e-007
 3.91600000e+000 8.22987191e-007
 3.91800000e+000 8.22596369e-007
 3.92000000e+000 8.22205899e-007
 3.92200000e+000 8.21815782e-007
 3.92400000e+000 8.21426017e-007
 3.92600000e+000 8.21036604e-007
 3.92800000e+000 8.20647542e-007
 3.93000000e+000 8.20258830e-007
 3.93200000e+000 8.19870469e-007
 3.93400000e+000 8.19482458e-007
 3.93600000e+000 8.19094796e-007
 3.93800000e+000 8.18707484e-007
 3.94000000e+000 8.18320519e-007
 3.94200000e+000 8.17933903e-007
 3.94400000e+000 8.17547635e-007
 3.94600000e+000 8.17161714e-007
 3.94800000e+000 8.16776140e-007
 3.95000000e+000 8.16390912e-007
 3.95200000e+000 8.16006030e-007
 3.95400000e+000 8.15621494e-007
 3.95600000e+000 8.15237302e-007
 3.95800000e+000 8.14853456e-007
 3.96000000e+000 8.14469953e-007
 3.96200000e+000 8.14086794e-007
 3.96400000e+000 8.13703979e-007
 3.96600000e+000 8.13321507e-007
 3.96800000e+000 8.12939377e-007
 3.97000000e+000 8.12557589e-007
 3.97200000e+000 8.12176143e-007
 3.97400000e+000 8.11795038e-007
 3.97600000e+000 8.11414274e-007
 3.97800000e+000 8.11033850e-007
 3.98000000e+000 8.10653766e-007
 3.98200000e+000 8.10274022e-007
 3.98400000e+000 8.09894616e-007
 3.98600000e+000 8.09515550e-007
 3.98800000e+000 8.09136821e-007
 3.99000000e+000 8.08758431e-007
 3.99200000e+000 8.08380378e-007
 3.99400000e+000 8.08002661e-007
 3.99600000e+000 8.07625282e-007
 3.99800000e+000 8.07248238e-007
 4.00000000e+000 8.06871530e-007
 4.00200000e+000 8.06495158e-007
 4.00400000e+000 8.06119120e-007
 4.00600000e+000 8.05743417e-007
 4.00800000e+000 8.05368048e-007
 4.01000000e+000 8.04993013e-007
 4.01200000e+000 8.04618311e-007
 4.01400000e+000 8.04243941e-007
 4.01600000e+000 8.03869904e-007
 4.01800000e+000 8.03496199e-007
 4.02000000e+000 8.03122826e-007
 4.02200000e+000 8.02749783e-007
 4.02400000e+000 8.02377072e-007
 4.02600000e+000 8.02004690e-007
 4.02800000e+000 8.01632639e-007
 4.03000000e+000 8.01260917e-007
 4.03200000e+000 8.00889524e-007
 4.03400000e+000 8.00518460e-007
 4.03600000e+000 8.00147724e-007
 4.03800000e+000 7.99777317e-007
 4.04000000e+000 7.99407236e-007
 4.04200000e+000 7.99037483e-007
 4.04400000e+000 7.98668056e-007
 4.04600000e+000 7.98298955e-007
 4.04800000e+000 7.97930181e-007
 4.05000000e+000 7.97561732e-007
 4.05200000e+000 7.97193607e-007
 4.05400000e+000 7.96825808e-007
 4.05600000e+000 7.96458333e-007
 4.05800000e+000 7.96091181e-007
 4.06000000e+000 7.95724353e-007
 4.06200000e+000 7.95357848e-007
 4.06400000e+000 7.94991666e-007
 4.06600000e+000 7.94625805e-007
 4.06800000e+000 7.94260267e-007
 4.07000000e+000 7.93895050e-007
 4.07200000e+000 7.93530154e-007
 4.07400000e+000 7.93165579e-007
 4.07600000e+000 7.92801324e-007
 4.07800000e+000 7.92437389e-007
 4.08000000e+000 7.92073773e-007
 4.08200000e+000 7.91710477e-007
 4.08400000e+000 7.91347499e-007
 4.08600000e+000 7.90984839e-007
 4.08800000e+000 7.90622497e-007
 4.09000000e+000 7.90260473e-007
 4.09200000e+000 7.89898766e-007
 4.09400000e+000 7.89537375e-007
 4.09600000e+000 7.89176301e-007
 4.09800000e+000 7.88815543e-007
 4.10000000e+000 7.88455100e-007
 4.10200000e+000 7.88094973e-007
 4.10400000e+000 7.87735160e-007
 4.10600000e+000 7.87375661e-007
 4.10800000e+000 7.87016477e-007
 4.11000000e+000 7.86657606e-007
 4.11200000e+000 7.86299048e-007
 4.11400000e+000 7.85940804e-007
 4.11600000e+000 7.85582871e-007
 4.11800000e+000 7.85225251e-007
 4.12000000e+000 7.84867942e-007
 4.12200000e+000 7.84510945e-007
 4.12400000e+000 7.84154258e-007
 4.12600000e+000 7.83797882e-007
 4.12800000e+000 7.83441817e-007
 4.13000000e+000 7.83086061e-007
 4.13200000e+000 7.82730614e-007
 4.13400000e+000 7.82375476e-007
 4.13600000e+000 7.82020647e-007
 4.13800000e+000 7.81666126e-007
 4.14000000e+000 7.81311914e-007
 4.14200000e+000 7.80958008e-007
 4.14400000e+000 7.80604410e-007
 4.14600000e+000 7.80251118e-007
 4.14800000e+000 7.79898133e-007
 4.15000000e+000 7.79545454e-007
 4.15200000e+000 7.79193080e-007
 4.15400000e+000 7.78841012e-007
 4.15600000e+000 7.78489249e-007
 4.15800000e+000 7.78137790e-007
 4.16000000e+000 7.77786635e-007
 4.16200000e+000 7.77435784e-007
 4.16400000e+000 7.77085236e-007
 4.16600000e+000 7.76734991e-007
 4.16800000e+000 7.76385049e-007
 4.17000000e+000 7.76035409e-007
 4.17200000e+000 7.75686072e-007
 4.17400000e+000 7.75337035e-007
 4.17600000e+000 7.74988300e-007
 4.17800000e+000 7.74639866e-007
 4.18000000e+000 7.74291732e-007
 4.18200000e+000 7.73943898e-007
 4.18400000e+000 7.73596363e-007
 4.18600000e+000 7.73249129e-007
 4.18800000e+000 7.72902193e-007
 4.19000000e+000 7.72555555e-007
 4.19200000e+000 7.72209216e-007
 4.19400000e+000 7.71863175e-007
 4.19600000e+000 7.71517431e-007
 4.19800000e+000 7.71171985e-007
 4.20000000e+000 7.70826835e-007
 4.20200000e+000 7.70481982e-007
 4.20400000e+000 7.70137424e-007
 4.20600000e+000 7.69793163e-007
 4.20800000e+000 7.69449197e-007
 4.21000000e+000 7.69105525e-007
 4.21200000e+000 7.68762149e-007
 4.21400000e+000 7.68419067e-007
 4.21600000e+000 7.68076278e-007
 4.21800000e+000 7.67733783e-007
 4.22000000e+000 7.67391582e-007
 4.22200000e+000 7.67049673e-007
 4.22400000e+000 7.66708057e-007
 4.22600000e+000 7.66366733e-007
 4.22800000e+000 7.66025700e-007
 4.23000000e+000 7.65684959e-007
 4.23200000e+000 7.65344509e-007
 4.23400000e+000 7.65004350e-007
 4.23600000e+000 7.64664482e-007
 4.23800000e+000 7.64324903e-007
 4.24000000e+000 7.63985614e-007
 4.24200000e+000 7.63646614e-007
 4.24400000e+000 7.63307903e-007
 4.24600000e+000 7.62969481e-007
 4.24800000e+000 7.62631347e-007
 4.25000000e+000 7.62293501e-007
 4.25200000e+000 7.61955943e-007
 4.25400000e+000 7.61618672e-007
 4.25600000e+000 7.61281688e-007
 4.25800000e+000 7.60944990e-007
 4.26000000e+000 7.60608578e-007
 4.26200000e+000 7.60272453e-007
 4.26400000e+000 7.59936612e-007
 4.26600000e+000 7.59601057e-007
 4.26800000e+000 7.59265787e-007
 4.27000000e+000 7.58930801e-007
 4.27200000e+000 7.58596100e-007
 4.27400000e+000 7.58261682e-007
 4.27600000e+000 7.57927548e-007
 4.27800000e+000 7.57593696e-007
 4.28000000e+000 7.57260128e-007
 4.28200000e+000 7.56926842e-007
 4.28400000e+000 7.56593838e-007
 4.28600000e+000 7.56261115e-007
 4.28800000e+000 7.55928674e-007
 4.29000000e+000 7.55596515e-007
 4.29200000e+000 7.55264635e-007
 4.29400000e+000 7.54933037e-007
 4.29600000e+000 7.54601718e-007
 4.29800000e+000 7.54270679e-007
 4.30000000e+000 7.53939919e-007
 4.30200000e+000 7.53609439e-007
 4.30400000e+000 7.53279237e-007
 4.30600000e+000 7.52949314e-007
 4.30800000e+000 7.52619668e-007
 4.31000000e+000 7.52290301e-007
 4.31200000e+000 7.51961210e-007
 4.31400000e+000 7.51632397e-007
 4.31600000e+000 7.51303860e-007
 4.31800000e+000 7.50975600e-007
 4.32000000e+000 7.50647616e-007
 4.32200000e+000 7.50319908e-007
 4.32400000e+000 7.49992475e-007
 4.32600000e+000 7.49665317e-007
 4.32800000e+000 7.49338433e-007
 4.33000000e+000 7.49011824e-007
 4.33200000e+000 7.48685490e-007
 4.33400000e+000 7.48359429e-007
 4.33600000e+000 7.48033641e-007
 4.33800000e+000 7.47708126e-007
 4.34000000e+000 7.47382885e-007
 4.34200000e+000 7.47057915e-007
 4.34400000e+000 7.46733218e-007
 4.34600000e+000 7.46408793e-007
 4.34800000e+000 7.46084639e-007
 4.35000000e+000 7.45760756e-007
 4.35200000e+000 7.45437144e-007
 4.35400000e+000 7.45113803e-007
 4.35600000e+000 7.44790731e-007
 4.35800000e+000 7.44467930e-007
 4.36000000e+000 7.44145398e-007
 4.36200000e+000 7.43823135e-007
 4.36400000e+000 7.43501141e-007
 4.36600000e+000 7.43179416e-007
 4.36800000e+000 7.42857959e-007
 4.37000000e+000 7.42536770e-007
 4.37200000e+000 7.42215849e-007
 4.37400000e+000 7.41895195e-007
 4.37600000e+000 7.41574807e-007
 4.37800000e+000 7.41254687e-007
 4.38000000e+000 7.40934833e-007
 4.38200000e+000 7.40615245e-007
 4.38400000e+000 7.40295922e-007
 4.38600000e+000 7.39976865e-007
 4.38800000e+000 7.39658073e-007
 4.39000000e+000 7.39339546e-007
 4.39200000e+000 7.39021283e-007
 4.39400000e+000 7.38703285e-007
 4.39600000e+000 7.38385550e-007
 4.39800000e+000 7.38068079e-007
 4.40000000e+000 7.37750871e-007
 4.40200000e+000 7.37433926e-007
 4.40400000e+000 7.37117243e-007
 4.40600000e+000 7.36800823e-007
 4.40800000e+000 7.36484664e-007
 4.41000000e+000 7.36168768e-007
 4.41200000e+000 7.35853132e-007
 4.41400000e+000 7.35537758e-007
 4.41600000e+000 7.35222645e-007
 4.41800000e+000 7.34907791e-007
 4.42000000e+000 7.34593198e-007
 4.42200000e+000 7.34278865e-007
 4.42400000e+000 7.33964791e-007
 4.42600000e+000 7.33650977e-007
 4.42800000e+000 7.33337421e-007
 4.43000000e+000 7.33024124e-007
 4.43200000e+000 7.32711085e-007
 4.43400000e+000 7.32398304e-007
 4.43600000e+000 7.32085781e-007
 4.43800000e+000 7.31773515e-007
 4.44000000e+000 7.31461507e-007
 4.44200000e+000 7.31149755e-007
 4.44400000e+000 7.30838259e-007
 4.44600000e+000 7.30527020e-007
 4.44800000e+000 7.30216036e-007
 4.45000000e+000 7.29905308e-007
 4.45200000e+000 7.29594835e-007
 4.45400000e+000 7.29284618e-007
 4.45600000e+000 7.28974654e-007
 4.45800000e+000 7.28664946e-007
 4.46000000e+000 7.28355491e-007
 4.46200000e+000 7.28046290e-007
 4.46400000e+000 7.27737342e-007
 4.46600000e+000 7.27428648e-007
 4.46800000e+000 7.27120206e-007
 4.47000000e+000 7.26812018e-007
 4.47200000e+000 7.26504081e-007
 4.47400000e+000 7.26196396e-007
 4.47600000e+000 7.25888963e-007
 4.47800000e+000 7.25581782e-007
 4.48000000e+000 7.25274851e-007
 4.48200000e+000 7.24968171e-007
 4.48400000e+000 7.24661742e-007
 4.48600000e+000 7.24355563e-007
 4.48800000e+000 7.24049634e-007
 4.49000000e+000 7.23743954e-007
 4.49200000e+000 7.23438524e-007
 4.49400000e+000 7.23133343e-007
 4.49600000e+000 7.22828411e-007
 4.49800000e+000 7.22523727e-007
 4.50000000e+000 7.22219291e-007
 4.50200000e+000 7.21915103e-007
 4.50400000e+000 7.21611163e-007
 4.50600000e+000 7.21307470e-007
 4.50800000e+000 7.21004024e-007
 4.51000000e+000 7.20700825e-007
 4.51200000e+000 7.20397872e-007
 4.51400000e+000 7.20095166e-007
 4.51600000e+000 7.19792705e-007
 4.51800000e+000 7.19490490e-007
 4.52000000e+000 7.19188520e-007
 4.52200000e+000 7.18886795e-007
 4.52400000e+000 7.18585315e-007
 4.52600000e+000 7.18284079e-007
 4.52800000e+000 7.17983088e-007
 4.53000000e+000 7.17682340e-007
 4.53200000e+000 7.17381836e-007
 4.53400000e+000 7.17081575e-007
 4.53600000e+000 7.16781557e-007
 4.53800000e+000 7.16481782e-007
 4.54000000e+000 7.16182250e-007
 4.54200000e+000 7.15882959e-007
 4.54400000e+000 7.15583911e-007
 4.54600000e+000 7.15285104e-007
 4.54800000e+000 7.14986538e-007
 4.55000000e+000 7.14688214e-007
 4.55200000e+000 7.14390130e-007
 4.55400000e+000 7.14092287e-007
 4.55600000e+000 7.13794684e-007
 4.55800000e+000 7.13497321e-007
 4.56000000e+000 7.13200197e-007
 4.56200000e+000 7.12903313e-007
 4.56400000e+000 7.12606669e-007
 4.56600000e+000 7.12310262e-007
 4.56800000e+000 7.12014095e-007
 4.57000000e+000 7.11718166e-007
 4.57200000e+000 7.11422474e-007
 4.57400000e+000 7.11127021e-007
 4.57600000e+000 7.10831805e-007
 4.57800000e+000 7.10536826e-007
 4.58000000e+000 7.10242084e-007
 4.58200000e+000 7.09947579e-007
 4.58400000e+000 7.09653310e-007
 4.58600000e+000 7.09359277e-007
 4.58800000e+000 7.09065480e-007
 4.59000000e+000 7.08771918e-007
 4.59200000e+000 7.08478592e-007
 4.59400000e+000 7.08185501e-007
 4.59600000e+000 7.07892644e-007
 4.59800000e+000 7.07600022e-007
 4.60000000e+000 7.07307635e-007
 4.60200000e+000 7.07015481e-007
 4.60400000e+000 7.06723560e-007
 4.60600000e+000 7.06431873e-007
 4.60800000e+000 7.06140420e-007
 4.61000000e+000 7.05849199e-007
 4.61200000e+000 7.05558210e-007
 4.61400000e+000 7.05267454e-007
 4.61600000e+000 7.04976930e-007
 4.61800000e+000 7.04686638e-007
 4.62000000e+000 7.04396578e-007
 4.62200000e+000 7.04106748e-007
 4.62400000e+000 7.03817150e-007
 4.62600000e+000 7.03527782e-007
 4.62800000e+000 7.03238645e-007
 4.63000000e+000 7.02949738e-007
 4.63200000e+000 7.02661061e-007
 4.63400000e+000 7.02372613e-007
 4.63600000e+000 7.02084395e-007
 4.63800000e+000 7.01796406e-007
 4.64000000e+000 7.01508646e-007
 4.64200000e+000 7.01221115e-007
 4.64400000e+000 7.00933811e-007
 4.64600000e+000 7.00646736e-007
 4.64800000e+000 7.00359889e-007
 4.65000000e+000 7.00073270e-007
 4.65200000e+000 6.99786877e-007
 4.65400000e+000 6.99500712e-007
 4.65600000e+000 6.99214774e-007
 4.65800000e+000 6.98929062e-007
 4.66000000e+000 6.98643576e-007
 4.66200000e+000 6.98358317e-007
 4.66400000e+000 6.98073283e-007
 4.66600000e+000 6.97788474e-007
 4.66800000e+000 6.97503891e-007
 4.67000000e+000 6.97219533e-007
 4.67200000e+000 6.96935400e-007
 4.67400000e+000 6.96651491e-007
 4.67600000e+000 6.96367806e-007
 4.67800000e+000 6.96084346e-007
 4.68000000e+000 6.95801109e-007
 4.68200000e+000 6.95518095e-007
 4.68400000e+000 6.95235305e-007
 4.68600000e+000 6.94952737e-007
 4.68800000e+000 6.94670393e-007
 4.69000000e+000 6.94388270e-007
 4.69200000e+000 6.94106370e-007
 4.69400000e+000 6.93824692e-007
 4.69600000e+000 6.93543236e-007
 4.69800000e+000 6.93262001e-007
 4.70000000e+000 6.92980987e-007
 4.70200000e+000 6.92700194e-007
 4.70400000e+000 6.92419622e-007
 4.70600000e+000 6.92139270e-007
 4.70800000e+000 6.91859139e-007
 4.71000000e+000 6.91579227e-007
 4.71200000e+000 6.91299535e-007
 4.71400000e+000 6.91020063e-007
 4.71600000e+000 6.90740809e-007
 4.71800000e+000 6.90461775e-007
 4.72000000e+000 6.90182959e-007
 4.72200000e+000 6.89904362e-007
 4.72400000e+000 6.89625983e-007
 4.72600000e+000 6.89347822e-007
 4.72800000e+000 6.89069879e-007
 4.73000000e+000 6.88792153e-007
 4.73200000e+000 6.88514644e-007
 4.73400000e+000 6.88237352e-007
 4.73600000e+000 6.87960277e-007
 4.73800000e+000 6.87683419e-007
 4.74000000e+000 6.87406777e-007
 4.74200000e+000 6.87130350e-007
 4.74400000e+000 6.86854140e-007
 4.74600000e+000 6.86578145e-007
 4.74800000e+000 6.86302365e-007
 4.75000000e+000 6.86026800e-007
 4.75200000e+000 6.85751450e-007
 4.75400000e+000 6.85476315e-007
 4.75600000e+000 6.85201394e-007
 4.75800000e+000 6.84926687e-007
 4.76000000e+000 6.84652194e-007
 4.76200000e+000 6.84377914e-007
 4.76400000e+000 6.84103848e-007
 4.76600000e+000 6.83829995e-007
 4.76800000e+000 6.83556354e-007
 4.77000000e+000 6.83282926e-007
 4.77200000e+000 6.83009711e-007
 4.77400000e+000 6.82736708e-007
 4.77600000e+000 6.82463916e-007
 4.77800000e+000 6.82191337e-007
 4.78000000e+000 6.81918969e-007
 4.78200000e+000 6.81646812e-007
 4.78400000e+000 6.81374866e-007
 4.78600000e+000 6.81103130e-007
 4.78800000e+000 6.80831605e-007
 4.79000000e+000 6.80560291e-007
 4.79200000e+000 6.80289186e-007
 4.79400000e+000 6.80018291e-007
 4.79600000e+000 6.79747606e-007
 4.79800000e+000 6.79477130e-007
 4.80000000e+000 6.79206863e-007
 4.80200000e+000 6.78936805e-007
 4.80400000e+000 6.78666956e-007
 4.80600000e+000 6.78397315e-007
 4.80800000e+000 6.78127882e-007
 4.81000000e+000 6.77858657e-007
 4.81200000e+000 6.77589639e-007
 4.81400000e+000 6.77320829e-007
 4.81600000e+000 6.77052227e-007
 4.81800000e+000 6.76783831e-007
 4.82000000e+000 6.76515642e-007
 4.82200000e+000 6.76247660e-007
 4.82400000e+000 6.75979884e-007
 4.82600000e+000 6.75712313e-007
 4.82800000e+000 6.75444949e-007
 4.83000000e+000 6.75177791e-007
 4.83200000e+000 6.74910837e-007
 4.83400000e+000 6.74644089e-007
 4.83600000e+000 6.74377546e-007
 4.83800000e+000 6.74111208e-007
 4.84000000e+000 6.73845074e-007
 4.84200000e+000 6.73579144e-007
 4.84400000e+000 6.73313418e-007
 4.84600000e+000 6.73047896e-007
 4.84800000e+000 6.72782578e-007
 4.85000000e+000 6.72517463e-007
 4.85200000e+000 6.72252551e-007
 4.85400000e+000 6.71987842e-007
 4.85600000e+000 6.71723335e-007
 4.85800000e+000 6.71459031e-007
 4.86000000e+000 6.71194930e-007
 4.86200000e+000 6.70931030e-007
 4.86400000e+000 6.70667332e-007
 4.86600000e+000 6.70403835e-007
 4.86800000e+000 6.70140540e-007
 4.87000000e+000 6.69877446e-007
 4.87200000e+000 6.69614553e-007
 4.87400000e+000 6.69351860e-007
 4.87600000e+000 6.69089368e-007
 4.87800000e+000 6.68827076e-007
 4.88000000e+000 6.68564985e-007
 4.88200000e+000 6.68303092e-007
 4.88400000e+000 6.68041400e-007
 4.88600000e+000 6.67779907e-007
 4.88800000e+000 6.67518612e-007
 4.89000000e+000 6.67257517e-007
 4.89200000e+000 6.66996620e-007
 4.89400000e+000 6.66735922e-007
 4.89600000e+000 6.66475422e-007
 4.89800000e+000 6.66215120e-007
 4.90000000e+000 6.65955016e-007
 4.90200000e+000 6.65695110e-007
 4.90400000e+000 6.65435400e-007
 4.90600000e+000 6.65175888e-007
 4.90800000e+000 6.64916573e-007
 4.91000000e+000 6.64657455e-007
 4.91200000e+000 6.64398533e-007
 4.91400000e+000 6.64139807e-007
 4.91600000e+000 6.63881278e-007
 4.91800000e+000 6.63622944e-007
 4.92000000e+000 6.63364806e-007
 4.92200000e+000 6.63106863e-007
 4.92400000e+000 6.62849115e-007
 4.92600000e+000 6.62591563e-007
 4.92800000e+000 6.62334205e-007
 4.93000000e+000 6.62077042e-007
 4.93200000e+000 6.61820073e-007
 4.93400000e+000 6.61563298e-007
 4.93600000e+000 6.61306717e-007
 4.93800000e+000 6.61050330e-007
 4.94000000e+000 6.60794137e-007
 4.94200000e+000 6.60538136e-007
 4.94400000e+000 6.60282329e-007
 4.94600000e+000 6.60026715e-007
 4.94800000e+000 6.59771293e-007
 4.95000000e+000 6.59516064e-007
 4.95200000e+000 6.59261027e-007
 4.95400000e+000 6.59006182e-007
 4.95600000e+000 6.58751528e-007
 4.95800000e+000 6.58497067e-007
 4.96000000e+000 6.58242797e-007
 4.96200000e+000 6.57988718e-007
 4.96400000e+000 6.57734829e-007
 4.96600000e+000 6.57481132e-007
 4.96800000e+000 6.57227625e-007
 4.97000000e+000 6.56974309e-007
 4.97200000e+000 6.56721183e-007
 4.97400000e+000 6.56468246e-007
 4.97600000e+000 6.56215500e-007
 4.97800000e+000 6.55962943e-007
 4.98000000e+000 6.55710575e-007
 4.98200000e+000 6.55458396e-007
 4.98400000e+000 6.55206407e-007
 4.98600000e+000 6.54954606e-007
 4.98800000e+000 6.54702993e-007
 4.99000000e+000 6.54451569e-007
 4.99200000e+000 6.54200333e-007
 4.99400000e+000 6.53949284e-007
 4.99600000e+000 6.53698424e-007
 4.99800000e+000 6.53447751e-007
 5.00000000e+000 6.53197265e-007
 5.00200000e+000 6.52946966e-007
 5.00400000e+000 6.52696854e-007
 5.00600000e+000 6.52446929e-007
 5.00800000e+000 6.52197190e-007
 5.01000000e+000 6.51947637e-007
 5.01200000e+000 6.51698271e-007
 5.01400000e+000 6.51449090e-007
 5.01600000e+000 6.51200095e-007
 5.01800000e+000 6.50951286e-007
 5.02000000e+000 6.50702662e-007
 5.02200000e+000 6.50454222e-007
 5.02400000e+000 6.50205968e-007
 5.02600000e+000 6.49957898e-007
 5.02800000e+000 6.49710013e-007
 5.03000000e+000 6.49462312e-007
 5.03200000e+000 6.49214795e-007
 5.03400000e+000 6.48967462e-007
 5.03600000e+000 6.48720313e-007
 5.03800000e+000 6.48473347e-007
 5.04000000e+000 6.48226564e-007
 5.04200000e+000 6.47979964e-007
 5.04400000e+000 6.47733548e-007
 5.04600000e+000 6.47487314e-007
 5.04800000e+000 6.47241262e-007
 5.05000000e+000 6.46995393e-007
 5.05200000e+000 6.46749705e-007
 5.05400000e+000 6.46504200e-007
 5.05600000e+000 6.46258876e-007
 5.05800000e+000 6.46013734e-007
 5.06000000e+000 6.45768773e-007
 5.06200000e+000 6.45523993e-007
 5.06400000e+000 6.45279395e-007
 5.06600000e+000 6.45034976e-007
 5.06800000e+000 6.44790739e-007
 5.07000000e+000 6.44546682e-007
 5.07200000e+000 6.44302804e-007
 5.07400000e+000 6.44059107e-007
 5.07600000e+000 6.43815590e-007
 5.07800000e+000 6.43572252e-007
 5.08000000e+000 6.43329093e-007
 5.08200000e+000 6.43086114e-007
 5.08400000e+000 6.42843313e-007
 5.08600000e+000 6.42600692e-007
 5.08800000e+000 6.42358249e-007
 5.09000000e+000 6.42115984e-007
 5.09200000e+000 6.41873898e-007
 5.09400000e+000 6.41631989e-007
 5.09600000e+000 6.41390259e-007
 5.09800000e+000 6.41148706e-007
 5.10000000e+000 6.40907331e-007
 5.10200000e+000 6.40666132e-007
 5.10400000e+000 6.40425111e-007
 5.10600000e+000 6.40184267e-007
 5.10800000e+000 6.39943599e-007
 5.11000000e+000 6.39703108e-007
 5.11200000e+000 6.39462794e-007
 5.11400000e+000 6.39222655e-007
 5.11600000e+000 6.38982693e-007
 5.11800000e+000 6.38742906e-007
 5.12000000e+000 6.38503294e-007
 5.12200000e+000 6.38263859e-007
 5.12400000e+000 6.38024598e-007
 5.12600000e+000 6.37785512e-007
 5.12800000e+000 6.37546601e-007
 5.13000000e+000 6.37307865e-007
 5.13200000e+000 6.37069303e-007
 5.13400000e+000 6.36830916e-007
 5.13600000e+000 6.36592702e-007
 5.13800000e+000 6.36354663e-007
 5.14000000e+000 6.36116797e-007
 5.14200000e+000 6.35879105e-007
 5.14400000e+000 6.35641586e-007
 5.14600000e+000 6.35404240e-007
 5.14800000e+000 6.35167067e-007
 5.15000000e+000 6.34930067e-007
 5.15200000e+000 6.34693239e-007
 5.15400000e+000 6.34456584e-007
 5.15600000e+000 6.34220102e-007
 5.15800000e+000 6.33983791e-007
 5.16000000e+000 6.33747652e-007
 5.16200000e+000 6.33511685e-007
 5.16400000e+000 6.33275889e-007
 5.16600000e+000 6.33040265e-007
 5.16800000e+000 6.32804812e-007
 5.17000000e+000 6.32569530e-007
 5.17200000e+000 6.32334418e-007
 5.17400000e+000 6.32099478e-007
 5.17600000e+000 6.31864707e-007
 5.17800000e+000 6.31630107e-007
 5.18000000e+000 6.31395677e-007
 5.18200000e+000 6.31161417e-007
 5.18400000e+000 6.30927327e-007
 5.18600000e+000 6.30693406e-007
 5.18800000e+000 6.30459654e-007
 5.19000000e+000 6.30226072e-007
 5.19200000e+000 6.29992659e-007
 5.19400000e+000 6.29759414e-007
 5.19600000e+000 6.29526338e-007
 5.19800000e+000 6.29293431e-007
 5.20000000e+000 6.29060691e-007
 5.20200000e+000 6.28828120e-007
 5.20400000e+000 6.28595717e-007
 5.20600000e+000 6.28363482e-007
 5.20800000e+000 6.28131414e-007
 5.21000000e+000 6.27899514e-007
 5.21200000e+000 6.27667781e-007
 5.21400000e+000 6.27436214e-007
 5.21600000e+000 6.27204815e-007
 5.21800000e+000 6.26973583e-007
 5.22000000e+000 6.26742517e-007
 5.22200000e+000 6.26511617e-007
 5.22400000e+000 6.26280883e-007
 5.22600000e+000 6.26050316e-007
 5.22800000e+000 6.25819914e-007
 5.23000000e+000 6.25589678e-007
 5.23200000e+000 6.25359608e-007
 5.23400000e+000 6.25129702e-007
 5.23600000e+000 6.24899962e-007
 5.23800000e+000 6.24670387e-007
 5.24000000e+000 6.24440977e-007
 5.24200000e+000 6.24211731e-007
 5.24400000e+000 6.23982650e-007
 5.24600000e+000 6.23753733e-007
 5.24800000e+000 6.23524980e-007
 5.25000000e+000 6.23296391e-007
 5.25200000e+000 6.23067966e-007
 5.25400000e+000 6.22839704e-007
 5.25600000e+000 6.22611606e-007
 5.25800000e+000 6.22383671e-007
 5.26000000e+000 6.22155899e-007
 5.26200000e+000 6.21928290e-007
 5.26400000e+000 6.21700843e-007
 5.26600000e+000 6.21473560e-007
 5.26800000e+000 6.21246438e-007
 5.27000000e+000 6.21019479e-007
 5.27200000e+000 6.20792682e-007
 5.27400000e+000 6.20566047e-007
 5.27600000e+000 6.20339574e-007
 5.27800000e+000 6.20113262e-007
 5.28000000e+000 6.19887111e-007
 5.28200000e+000 6.19661122e-007
 5.28400000e+000 6.19435294e-007
 5.28600000e+000 6.19209626e-007
 5.28800000e+000 6.18984120e-007
 5.29000000e+000 6.18758774e-007
 5.29200000e+000 6.18533588e-007
 5.29400000e+000 6.18308562e-007
 5.29600000e+000 6.18083697e-007
 5.29800000e+000 6.17858991e-007
 5.30000000e+000 6.17634445e-007
 5.30200000e+000 6.17410059e-007
 5.30400000e+000 6.17185832e-007
 5.30600000e+000 6.16961764e-007
 5.30800000e+000 6.16737856e-007
 5.31000000e+000 6.16514106e-007
 5.31200000e+000 6.16290515e-007
 5.31400000e+000 6.16067082e-007
 5.31600000e+000 6.15843808e-007
 5.31800000e+000 6.15620692e-007
 5.32000000e+000 6.15397735e-007
 5.32200000e+000 6.15174935e-007
 5.32400000e+000 6.14952293e-007
 5.32600000e+000 6.14729808e-007
 5.32800000e+000 6.14507481e-007
 5.33000000e+000 6.14285311e-007
 5.33200000e+000 6.14063298e-007
 5.33400000e+000 6.13841442e-007
 5.33600000e+000 6.13619743e-007
 5.33800000e+000 6.13398201e-007
 5.34000000e+000 6.13176815e-007
 5.34200000e+000 6.12955585e-007
 5.34400000e+000 6.12734511e-007
 5.34600000e+000 6.12513593e-007
 5.34800000e+000 6.12292831e-007
 5.35000000e+000 6.12072225e-007
 5.35200000e+000 6.11851774e-007
 5.35400000e+000 6.11631479e-007
 5.35600000e+000 6.11411339e-007
 5.35800000e+000 6.11191353e-007
 5.36000000e+000 6.10971523e-007
 5.36200000e+000 6.10751847e-007
 5.36400000e+000 6.10532326e-007
 5.36600000e+000 6.10312959e-007
 5.36800000e+000 6.10093746e-007
 5.37000000e+000 6.09874687e-007
 5.37200000e+000 6.09655783e-007
 5.37400000e+000 6.09437032e-007
 5.37600000e+000 6.09218434e-007
 5.37800000e+000 6.08999990e-007
 5.38000000e+000 6.08781699e-007
 5.38200000e+000 6.08563562e-007
 5.38400000e+000 6.08345577e-007
 5.38600000e+000 6.08127745e-007
 5.38800000e+000 6.07910066e-007
 5.39000000e+000 6.07692539e-007
 5.39200000e+000 6.07475164e-007
 5.39400000e+000 6.07257942e-007
 5.39600000e+000 6.07040871e-007
 5.39800000e+000 6.06823953e-007
 5.40000000e+000 6.06607186e-007
 5.40200000e+000 6.06390571e-007
 5.40400000e+000 6.06174107e-007
 5.40600000e+000 6.05957794e-007
 5.40800000e+000 6.05741633e-007
 5.41000000e+000 6.05525622e-007
 5.41200000e+000 6.05309762e-007
 5.41400000e+000 6.05094053e-007
 5.41600000e+000 6.04878494e-007
 5.41800000e+000 6.04663086e-007
 5.42000000e+000 6.04447827e-007
 5.42200000e+000 6.04232719e-007
 5.42400000e+000 6.04017761e-007
 5.42600000e+000 6.03802952e-007
 5.42800000e+000 6.03588293e-007
 5.43000000e+000 6.03373783e-007
 5.43200000e+000 6.03159422e-007
 5.43400000e+000 6.02945211e-007
 5.43600000e+000 6.02731148e-007
 5.43800000e+000 6.02517234e-007
 5.44000000e+000 6.02303469e-007
 5.44200000e+000 6.02089852e-007
 5.44400000e+000 6.01876384e-007
 5.44600000e+000 6.01663064e-007
 5.44800000e+000 6.01449892e-007
 5.45000000e+000 6.01236868e-007
 5.45200000e+000 6.01023991e-007
 5.45400000e+000 6.00811262e-007
 5.45600000e+000 6.00598681e-007
 5.45800000e+000 6.00386247e-007
 5.46000000e+000 6.00173960e-007
 5.46200000e+000 5.99961819e-007
 5.46400000e+000 5.99749826e-007
 5.46600000e+000 5.99537980e-007
 5.46800000e+000 5.99326280e-007
 5.47000000e+000 5.99114726e-007
 5.47200000e+000 5.98903319e-007
 5.47400000e+000 5.98692057e-007
 5.47600000e+000 5.98480942e-007
 5.47800000e+000 5.98269972e-007
 5.48000000e+000 5.98059149e-007
 5.48200000e+000 5.97848470e-007
 5.48400000e+000 5.97637937e-007
 5.48600000e+000 5.97427549e-007
 5.48800000e+000 5.97217307e-007
 5.49000000e+000 5.97007209e-007
 5.49200000e+000 5.96797256e-007
 5.49400000e+000 5.96587447e-007
 5.49600000e+000 5.96377784e-007
 5.49800000e+000 5.96168264e-007
 5.50000000e+000 5.95958889e-007
 5.50200000e+000 5.95749657e-007
 5.50400000e+000 5.95540570e-007
 5.50600000e+000 5.95331626e-007
 5.50800000e+000 5.95122826e-007
 5.51000000e+000 5.94914169e-007
 5.51200000e+000 5.94705656e-007
 5.51400000e+000 5.94497286e-007
 5.51600000e+000 5.94289059e-007
 5.51800000e+000 5.94080975e-007
 5.52000000e+000 5.93873033e-007
 5.52200000e+000 5.93665234e-007
 5.52400000e+000 5.93457578e-007
 5.52600000e+000 5.93250064e-007
 5.52800000e+000 5.93042692e-007
 5.53000000e+000 5.92835462e-007
 5.53200000e+000 5.92628374e-007
 5.53400000e+000 5.92421428e-007
 5.53600000e+000 5.92214623e-007
 5.53800000e+000 5.92007960e-007
 5.54000000e+000 5.91801438e-007
 5.54200000e+000 5.91595058e-007
 5.54400000e+000 5.91388818e-007
 5.54600000e+000 5.91182720e-007
 5.54800000e+000 5.90976762e-007
 5.55000000e+000 5.90770944e-007
 5.55200000e+000 5.90565267e-007
 5.55400000e+000 5.90359731e-007
 5.55600000e+000 5.90154335e-007
 5.55800000e+000 5.89949078e-007
 5.56000000e+000 5.89743962e-007
 5.56200000e+000 5.89538985e-007
 5.56400000e+000 5.89334149e-007
 5.56600000e+000 5.89129451e-007
 5.56800000e+000 5.88924893e-007
 5.57000000e+000 5.88720474e-007
 5.57200000e+000 5.88516194e-007
 5.57400000e+000 5.88312054e-007
 5.57600000e+000 5.88108052e-007
 5.57800000e+000 5.87904188e-007
 5.58000000e+000 5.87700463e-007
 5.58200000e+000 5.87496877e-007
 5.58400000e+000 5.87293429e-007
 5.58600000e+000 5.87090119e-007
 5.58800000e+000 5.86886947e-007
 5.59000000e+000 5.86683913e-007
 5.59200000e+000 5.86481016e-007
 5.59400000e+000 5.86278257e-007
 5.59600000e+000 5.86075635e-007
 5.59800000e+000 5.85873151e-007
 5.60000000e+000 5.85670804e-007
 5.60200000e+000 5.85468594e-007
 5.60400000e+000 5.85266521e-007
 5.60600000e+000 5.85064585e-007
 5.60800000e+000 5.84862785e-007
 5.61000000e+000 5.84661121e-007
 5.61200000e+000 5.84459594e-007
 5.61400000e+000 5.84258204e-007
 5.61600000e+000 5.84056949e-007
 5.61800000e+000 5.83855830e-007
 5.62000000e+000 5.83654847e-007
 5.62200000e+000 5.83454000e-007
 5.62400000e+000 5.83253288e-007
 5.62600000e+000 5.83052712e-007
 5.62800000e+000 5.82852271e-007
 5.63000000e+000 5.82651965e-007
 5.63200000e+000 5.82451794e-007
 5.63400000e+000 5.82251758e-007
 5.63600000e+000 5.82051856e-007
 5.63800000e+000 5.81852090e-007
 5.64000000e+000 5.81652457e-007
 5.64200000e+000 5.81452959e-007
 5.64400000e+000 5.81253596e-007
 5.64600000e+000 5.81054366e-007
 5.64800000e+000 5.80855270e-007
 5.65000000e+000 5.80656308e-007
 5.65200000e+000 5.80457480e-007
 5.65400000e+000 5.80258786e-007
 5.65600000e+000 5.80060224e-007
 5.65800000e+000 5.79861796e-007
 5.66000000e+000 5.79663501e-007
 5.66200000e+000 5.79465340e-007
 5.66400000e+000 5.79267311e-007
 5.66600000e+000 5.79069414e-007
 5.66800000e+000 5.78871651e-007
 5.67000000e+000 5.78674020e-007
 5.67200000e+000 5.78476521e-007
 5.67400000e+000 5.78279155e-007
 5.67600000e+000 5.78081920e-007
 5.67800000e+000 5.77884818e-007
 5.68000000e+000 5.77687848e-007
 5.68200000e+000 5.77491009e-007
 5.68400000e+000 5.77294302e-007
 5.68600000e+000 5.77097726e-007
 5.68800000e+000 5.76901281e-007
 5.69000000e+000 5.76704968e-007
 5.69200000e+000 5.76508786e-007
 5.69400000e+000 5.76312735e-007
 5.69600000e+000 5.76116814e-007
 5.69800000e+000 5.75921025e-007
 5.70000000e+000 5.75725366e-007
 5.70200000e+000 5.75529837e-007
 5.70400000e+000 5.75334439e-007
 5.70600000e+000 5.75139170e-007
 5.70800000e+000 5.74944032e-007
 5.71000000e+000 5.74749024e-007
 5.71200000e+000 5.74554146e-007
 5.71400000e+000 5.74359397e-007
 5.71600000e+000 5.74164778e-007
 5.71800000e+000 5.73970288e-007
 5.72000000e+000 5.73775927e-007
 5.72200000e+000 5.73581696e-007
 5.72400000e+000 5.73387594e-007
 5.72600000e+000 5.73193620e-007
 5.72800000e+000 5.72999776e-007
 5.73000000e+000 5.72806060e-007
 5.73200000e+000 5.72612472e-007
 5.73400000e+000 5.72419014e-007
 5.73600000e+000 5.72225683e-007
 5.73800000e+000 5.72032480e-007
 5.74000000e+000 5.71839406e-007
 5.74200000e+000 5.71646459e-007
 5.74400000e+000 5.71453641e-007
 5.74600000e+000 5.71260949e-007
 5.74800000e+000 5.71068386e-007
 5.75000000e+000 5.70875950e-007
 5.75200000e+000 5.70683641e-007
 5.75400000e+000 5.70491459e-007
 5.75600000e+000 5.70299405e-007
 5.75800000e+000 5.70107477e-007
 5.76000000e+000 5.69915676e-007
 5.76200000e+000 5.69724002e-007
 5.76400000e+000 5.69532454e-007
 5.76600000e+000 5.69341033e-007
 5.76800000e+000 5.69149738e-007
 5.77000000e+000 5.68958569e-007
 5.77200000e+000 5.68767527e-007
 5.77400000e+000 5.68576610e-007
 5.77600000e+000 5.68385819e-007
 5.77800000e+000 5.68195154e-007
 5.78000000e+000 5.68004614e-007
 5.78200000e+000 5.67814200e-007
 5.78400000e+000 5.67623911e-007
 5.78600000e+000 5.67433748e-007
 5.78800000e+000 5.67243709e-007
 5.79000000e+000 5.67053795e-007
 5.79200000e+000 5.66864007e-007
 5.79400000e+000 5.66674343e-007
 5.79600000e+000 5.66484804e-007
 5.79800000e+000 5.66295389e-007
 5.80000000e+000 5.66106098e-007
 5.80200000e+000 5.65916932e-007
 5.80400000e+000 5.65727890e-007
 5.80600000e+000 5.65538972e-007
 5.80800000e+000 5.65350178e-007
 5.81000000e+000 5.65161507e-007
 5.81200000e+000 5.64972960e-007
 5.81400000e+000 5.64784537e-007
 5.81600000e+000 5.64596237e-007
 5.81800000e+000 5.64408061e-007
 5.82000000e+000 5.64220008e-007
 5.82200000e+000 5.64032077e-007
 5.82400000e+000 5.63844270e-007
 5.82600000e+000 5.63656585e-007
 5.82800000e+000 5.63469024e-007
 5.83000000e+000 5.63281585e-007
 5.83200000e+000 5.63094268e-007
 5.83400000e+000 5.62907073e-007
 5.83600000e+000 5.62720001e-007
 5.83800000e+000 5.62533051e-007
 5.84000000e+000 5.62346223e-007
 5.84200000e+000 5.62159517e-007
 5.84400000e+000 5.61972933e-007
 5.84600000e+000 5.61786470e-007
 5.84800000e+000 5.61600129e-007
 5.85000000e+000 5.61413909e-007
 5.85200000e+000 5.61227811e-007
 5.85400000e+000 5.61041833e-007
 5.85600000e+000 5.60855977e-007
 5.85800000e+000 5.60670242e-007
 5.86000000e+000 5.60484628e-007
 5.86200000e+000 5.60299134e-007
 5.86400000e+000 5.60113761e-007
 5.86600000e+000 5.59928508e-007
 5.86800000e+000 5.59743376e-007
 5.87000000e+000 5.59558364e-007
 5.87200000e+000 5.59373472e-007
 5.87400000e+000 5.59188701e-007
 5.87600000e+000 5.59004049e-007
 5.87800000e+000 5.58819517e-007
 5.88000000e+000 5.58635105e-007
 5.88200000e+000 5.58450812e-007
 5.88400000e+000 5.58266639e-007
 5.88600000e+000 5.58082585e-007
 5.88800000e+000 5.57898650e-007
 5.89000000e+000 5.57714834e-007
 5.89200000e+000 5.57531138e-007
 5.89400000e+000 5.57347560e-007
 5.89600000e+000 5.57164101e-007
 5.89800000e+000 5.56980761e-007
 5.90000000e+000 5.56797539e-007
 5.90200000e+000 5.56614436e-007
 5.90400000e+000 5.56431451e-007
 5.90600000e+000 5.56248585e-007
 5.90800000e+000 5.56065836e-007
 5.91000000e+000 5.55883206e-007
 5.91200000e+000 5.55700693e-007
 5.91400000e+000 5.55518298e-007
 5.91600000e+000 5.55336021e-007
 5.91800000e+000 5.55153861e-007
 5.92000000e+000 5.54971819e-007
 5.92200000e+000 5.54789894e-007
 5.92400000e+000 5.54608086e-007
 5.92600000e+000 5.54426396e-007
 5.92800000e+000 5.54244822e-007
 5.93000000e+000 5.54063365e-007
 5.93200000e+000 5.53882025e-007
 5.93400000e+000 5.53700802e-007
 5.93600000e+000 5.53519695e-007
 5.93800000e+000 5.53338705e-007
 5.94000000e+000 5.53157831e-007
 5.94200000e+000 5.52977073e-007
 5.94400000e+000 5.52796432e-007
 5.94600000e+000 5.52615906e-007
 5.94800000e+000 5.52435496e-007
 5.95000000e+000 5.52255202e-007
 5.95200000e+000 5.52075024e-007
 5.95400000e+000 5.51894961e-007
 5.95600000e+000 5.51715014e-007
 5.95800000e+000 5.51535182e-007
 5.96000000e+000 5.51355465e-007
 5.96200000e+000 5.51175864e-007
 5.96400000e+000 5.50996377e-007
 5.96600000e+000 5.50817006e-007
 5.96800000e+000 5.50637749e-007
 5.97000000e+000 5.50458607e-007
 5.97200000e+000 5.50279579e-007
 5.97400000e+000 5.50100666e-007
 5.97600000e+000 5.49921867e-007
 5.97800000e+000 5.49743183e-007
 5.98000000e+000 5.49564613e-007
 5.98200000e+000 5.49386156e-007
 5.98400000e+000 5.49207814e-007
 5.98600000e+000 5.49029586e-007
 5.98800000e+000 5.48851471e-007
 5.99000000e+000 5.48673470e-007
 5.99200000e+000 5.48495582e-007
 5.99400000e+000 5.48317808e-007
 5.99600000e+000 5.48140147e-007
 5.99800000e+000 5.47962600e-007
 6.00000000e+000 5.47785165e-007
 6.00200000e+000 5.47607844e-007
 6.00400000e+000 5.47430635e-007
 6.00600000e+000 5.47253539e-007
 6.00800000e+000 5.47076556e-007
 6.01000000e+000 5.46899685e-007
 6.01200000e+000 5.46722927e-007
 6.01400000e+000 5.46546281e-007
 6.01600000e+000 5.46369747e-007
 6.01800000e+000 5.46193326e-007
 6.02000000e+000 5.46017016e-007
 6.02200000e+000 5.45840819e-007
 6.02400000e+000 5.45664733e-007
 6.02600000e+000 5.45488759e-007
 6.02800000e+000 5.45312897e-007
 6.03000000e+000 5.45137146e-007
 6.03200000e+000 5.44961506e-007
 6.03400000e+000 5.44785978e-007
 6.03600000e+000 5.44610561e-007
 6.03800000e+000 5.44435256e-007
 6.04000000e+000 5.44260061e-007
 6.04200000e+000 5.44084977e-007
 6.04400000e+000 5.43910004e-007
 6.04600000e+000 5.43735141e-007
 6.04800000e+000 5.43560389e-007
 6.05000000e+000 5.43385748e-007
 6.05200000e+000 5.43211217e-007
 6.05400000e+000 5.43036796e-007
 6.05600000e+000 5.42862486e-007
 6.05800000e+000 5.42688285e-007
 6.06000000e+000 5.42514195e-007
 6.06200000e+000 5.42340214e-007
 6.06400000e+000 5.42166343e-007
 6.06600000e+000 5.41992582e-007
 6.06800000e+000 5.41818930e-007
 6.07000000e+000 5.41645388e-007
 6.07200000e+000 5.41471955e-007
 6.07400000e+000 5.41298632e-007
 6.07600000e+000 5.41125417e-007
 6.07800000e+000 5.40952312e-007
 6.08000000e+000 5.40779315e-007
 6.08200000e+000 5.40606428e-007
 6.08400000e+000 5.40433649e-007
 6.08600000e+000 5.40260979e-007
 6.08800000e+000 5.40088417e-007
 6.09000000e+000 5.39915964e-007
 6.09200000e+000 5.39743619e-007
 6.09400000e+000 5.39571383e-007
 6.09600000e+000 5.39399254e-007
 6.09800000e+000 5.39227234e-007
 6.10000000e+000 5.39055321e-007
 6.10200000e+000 5.38883517e-007
 6.10400000e+000 5.38711820e-007
 6.10600000e+000 5.38540231e-007
 6.10800000e+000 5.38368749e-007
 6.11000000e+000 5.38197375e-007
 6.11200000e+000 5.38026108e-007
 6.11400000e+000 5.37854949e-007
 6.11600000e+000 5.37683896e-007
 6.11800000e+000 5.37512951e-007
 6.12000000e+000 5.37342112e-007
 6.12200000e+000 5.37171381e-007
 6.12400000e+000 5.37000756e-007
 6.12600000e+000 5.36830238e-007
 6.12800000e+000 5.36659826e-007
 6.13000000e+000 5.36489521e-007
 6.13200000e+000 5.36319323e-007
 6.13400000e+000 5.36149230e-007
 6.13600000e+000 5.35979244e-007
 6.13800000e+000 5.35809364e-007
 6.14000000e+000 5.35639589e-007
 6.14200000e+000 5.35469921e-007
 6.14400000e+000 5.35300358e-007
 6.14600000e+000 5.35130901e-007
 6.14800000e+000 5.34961550e-007
 6.15000000e+000 5.34792304e-007
 6.15200000e+000 5.34623164e-007
 6.15400000e+000 5.34454129e-007
 6.15600000e+000 5.34285199e-007
 6.15800000e+000 5.34116374e-007
 6.16000000e+000 5.33947654e-007
 6.16200000e+000 5.33779039e-007
 6.16400000e+000 5.33610529e-007
 6.16600000e+000 5.33442124e-007
 6.16800000e+000 5.33273823e-007
 6.17000000e+000 5.33105627e-007
 6.17200000e+000 5.32937535e-007
 6.17400000e+000 5.32769548e-007
 6.17600000e+000 5.32601665e-007
 6.17800000e+000 5.32433886e-007
 6.18000000e+000 5.32266211e-007
 6.18200000e+000 5.32098640e-007
 6.18400000e+000 5.31931172e-007
 6.18600000e+000 5.31763809e-007
 6.18800000e+000 5.31596549e-007
 6.19000000e+000 5.31429393e-007
 6.19200000e+000 5.31262340e-007
 6.19400000e+000 5.31095391e-007
 6.19600000e+000 5.30928545e-007
 6.19800000e+000 5.30761802e-007
 6.20000000e+000 5.30595163e-007
 6.20200000e+000 5.30428626e-007
 6.20400000e+000 5.30262192e-007
 6.20600000e+000 5.30095861e-007
 6.20800000e+000 5.29929633e-007
 6.21000000e+000 5.29763508e-007
 6.21200000e+000 5.29597485e-007
 6.21400000e+000 5.29431564e-007
 6.21600000e+000 5.29265746e-007
 6.21800000e+000 5.29100030e-007
 6.22000000e+000 5.28934416e-007
 6.22200000e+000 5.28768905e-007
 6.22400000e+000 5.28603495e-007
 6.22600000e+000 5.28438187e-007
 6.22800000e+000 5.28272981e-007
 6.23000000e+000 5.28107877e-007
 6.23200000e+000 5.27942874e-007
 6.23400000e+000 5.27777973e-007
 6.23600000e+000 5.27613173e-007
 6.23800000e+000 5.27448475e-007
 6.24000000e+000 5.27283878e-007
 6.24200000e+000 5.27119382e-007
 6.24400000e+000 5.26954987e-007
 6.24600000e+000 5.26790693e-007
 6.24800000e+000 5.26626500e-007
 6.25000000e+000 5.26462408e-007
 6.25200000e+000 5.26298416e-007
 6.25400000e+000 5.26134525e-007
 6.25600000e+000 5.25970735e-007
 6.25800000e+000 5.25807045e-007
 6.26000000e+000 5.25643455e-007
 6.26200000e+000 5.25479966e-007
 6.26400000e+000 5.25316576e-007
 6.26600000e+000 5.25153287e-007
 6.26800000e+000 5.24990098e-007
 6.27000000e+000 5.24827009e-007
 6.27200000e+000 5.24664019e-007
 6.27400000e+000 5.24501129e-007
 6.27600000e+000 5.24338339e-007
 6.27800000e+000 5.24175648e-007
 6.28000000e+000 5.24013057e-007
 6.28200000e+000 5.23850565e-007
 6.28400000e+000 5.23688173e-007
 6.28600000e+000 5.23525879e-007
 6.28800000e+000 5.23363685e-007
 6.29000000e+000 5.23201589e-007
 6.29200000e+000 5.23039593e-007
 6.29400000e+000 5.22877695e-007
 6.29600000e+000 5.22715896e-007
 6.29800000e+000 5.22554196e-007
 6.30000000e+000 5.22392594e-007
 6.30200000e+000 5.22231091e-007
 6.30400000e+000 5.22069686e-007
 6.30600000e+000 5.21908379e-007
 6.30800000e+000 5.21747170e-007
 6.31000000e+000 5.21586060e-007
 6.31200000e+000 5.21425048e-007
 6.31400000e+000 5.21264133e-007
 6.31600000e+000 5.21103316e-007
 6.31800000e+000 5.20942598e-007
 6.32000000e+000 5.20781976e-007
 6.32200000e+000 5.20621453e-007
 6.32400000e+000 5.20461027e-007
 6.32600000e+000 5.20300698e-007
 6.32800000e+000 5.20140466e-007
 6.33000000e+000 5.19980332e-007
 6.33200000e+000 5.19820295e-007
 6.33400000e+000 5.19660355e-007
 6.33600000e+000 5.19500512e-007
 6.33800000e+000 5.19340766e-007
 6.34000000e+000 5.19181116e-007
 6.34200000e+000 5.19021564e-007
 6.34400000e+000 5.18862108e-007
 6.34600000e+000 5.18702748e-007
 6.34800000e+000 5.18543485e-007
 6.35000000e+000 5.18384318e-007
 6.35200000e+000 5.18225248e-007
 6.35400000e+000 5.18066274e-007
 6.35600000e+000 5.17907396e-007
 6.35800000e+000 5.17748613e-007
 6.36000000e+000 5.17589927e-007
 6.36200000e+000 5.17431337e-007
 6.36400000e+000 5.17272842e-007
 6.36600000e+000 5.17114443e-007
 6.36800000e+000 5.16956140e-007
 6.37000000e+000 5.16797932e-007
 6.37200000e+000 5.16639820e-007
 6.37400000e+000 5.16481803e-007
 6.37600000e+000 5.16323881e-007
 6.37800000e+000 5.16166054e-007
 6.38000000e+000 5.16008323e-007
 6.38200000e+000 5.15850686e-007
 6.38400000e+000 5.15693145e-007
 6.38600000e+000 5.15535698e-007
 6.38800000e+000 5.15378346e-007
 6.39000000e+000 5.15221088e-007
 6.39200000e+000 5.15063926e-007
 6.39400000e+000 5.14906857e-007
 6.39600000e+000 5.14749883e-007
 6.39800000e+000 5.14593004e-007
 6.40000000e+000 5.14436218e-007
 6.40200000e+000 5.14279527e-007
 6.40400000e+000 5.14122930e-007
 6.40600000e+000 5.13966427e-007
 6.40800000e+000 5.13810018e-007
 6.41000000e+000 5.13653702e-007
 6.41200000e+000 5.13497481e-007
 6.41400000e+000 5.13341353e-007
 6.41600000e+000 5.13185318e-007
 6.41800000e+000 5.13029377e-007
 6.42000000e+000 5.12873530e-007
 6.42200000e+000 5.12717776e-007
 6.42400000e+000 5.12562115e-007
 6.42600000e+000 5.12406547e-007
 6.42800000e+000 5.12251072e-007
 6.43000000e+000 5.12095691e-007
 6.43200000e+000 5.11940402e-007
 6.43400000e+000 5.11785206e-007
 6.43600000e+000 5.11630103e-007
 6.43800000e+000 5.11475092e-007
 6.44000000e+000 5.11320174e-007
 6.44200000e+000 5.11165349e-007
 6.44400000e+000 5.11010616e-007
 6.44600000e+000 5.10855975e-007
 6.44800000e+000 5.10701427e-007
 6.45000000e+000 5.10546971e-007
 6.45200000e+000 5.10392606e-007
 6.45400000e+000 5.10238334e-007
 6.45600000e+000 5.10084154e-007
 6.45800000e+000 5.09930066e-007
 6.46000000e+000 5.09776069e-007
 6.46200000e+000 5.09622165e-007
 6.46400000e+000 5.09468351e-007
 6.46600000e+000 5.09314630e-007
 6.46800000e+000 5.09161000e-007
 6.47000000e+000 5.09007461e-007
 6.47200000e+000 5.08854013e-007
 6.47400000e+000 5.08700657e-007
 6.47600000e+000 5.08547392e-007
 6.47800000e+000 5.08394218e-007
 6.48000000e+000 5.08241134e-007
 6.48200000e+000 5.08088142e-007
 6.48400000e+000 5.07935241e-007
 6.48600000e+000 5.07782430e-007
 6.48800000e+000 5.07629710e-007
 6.49000000e+000 5.07477081e-007
 6.49200000e+000 5.07324542e-007
 6.49400000e+000 5.07172093e-007
 6.49600000e+000 5.07019735e-007
 6.49800000e+000 5.06867467e-007
 6.50000000e+000 5.06715289e-007
 6.50200000e+000 5.06563201e-007
 6.50400000e+000 5.06411204e-007
 6.50600000e+000 5.06259296e-007
 6.50800000e+000 5.06107478e-007
 6.51000000e+000 5.05955750e-007
 6.51200000e+000 5.05804112e-007
 6.51400000e+000 5.05652563e-007
 6.51600000e+000 5.05501104e-007
 6.51800000e+000 5.05349734e-007
 6.52000000e+000 5.05198454e-007
 6.52200000e+000 5.05047263e-007
 6.52400000e+000 5.04896161e-007
 6.52600000e+000 5.04745149e-007
 6.52800000e+000 5.04594225e-007
 6.53000000e+000 5.04443391e-007
 6.53200000e+000 5.04292645e-007
 6.53400000e+000 5.04141989e-007
 6.53600000e+000 5.03991421e-007
 6.53800000e+000 5.03840942e-007
 6.54000000e+000 5.03690551e-007
 6.54200000e+000 5.03540249e-007
 6.54400000e+000 5.03390036e-007
 6.54600000e+000 5.03239910e-007
 6.54800000e+000 5.03089874e-007
 6.55000000e+000 5.02939925e-007
 6.55200000e+000 5.02790065e-007
 6.55400000e+000 5.02640292e-007
 6.55600000e+000 5.02490608e-007
 6.55800000e+000 5.02341011e-007
 6.56000000e+000 5.02191503e-007
 6.56200000e+000 5.02042082e-007
 6.56400000e+000 5.01892749e-007
 6.56600000e+000 5.01743503e-007
 6.56800000e+000 5.01594346e-007
 6.57000000e+000 5.01445275e-007
 6.57200000e+000 5.01296292e-007
 6.57400000e+000 5.01147396e-007
 6.57600000e+000 5.00998588e-007
 6.57800000e+000 5.00849867e-007
 6.58000000e+000 5.00701232e-007
 6.58200000e+000 5.00552685e-007
 6.58400000e+000 5.00404225e-007
 6.58600000e+000 5.00255852e-007
 6.58800000e+000 5.00107565e-007
 6.59000000e+000 4.99959365e-007
 6.59200000e+000 4.99811252e-007
 6.59400000e+000 4.99663225e-007
 6.59600000e+000 4.99515285e-007
 6.59800000e+000 4.99367432e-007
 6.60000000e+000 4.99219664e-007
 6.60200000e+000 4.99071983e-007
 6.60400000e+000 4.98924388e-007
 6.60600000e+000 4.98776880e-007
 6.60800000e+000 4.98629457e-007
 6.61000000e+000 4.98482120e-007
 6.61200000e+000 4.98334869e-007
 6.61400000e+000 4.98187704e-007
 6.61600000e+000 4.98040625e-007
 6.61800000e+000 4.97893631e-007
 6.62000000e+000 4.97746723e-007
 6.62200000e+000 4.97599901e-007
 6.62400000e+000 4.97453164e-007
 6.62600000e+000 4.97306512e-007
 6.62800000e+000 4.97159946e-007
 6.63000000e+000 4.97013465e-007
 6.63200000e+000 4.96867069e-007
 6.63400000e+000 4.96720759e-007
 6.63600000e+000 4.96574533e-007
 6.63800000e+000 4.96428392e-007
 6.64000000e+000 4.96282336e-007
 6.64200000e+000 4.96136365e-007
 6.64400000e+000 4.95990479e-007
 6.64600000e+000 4.95844677e-007
 6.64800000e+000 4.95698960e-007
 6.65000000e+000 4.95553327e-007
 6.65200000e+000 4.95407779e-007
 6.65400000e+000 4.95262315e-007
 6.65600000e+000 4.95116935e-007
 6.65800000e+000 4.94971640e-007
 6.66000000e+000 4.94826429e-007
 6.66200000e+000 4.94681302e-007
 6.66400000e+000 4.94536259e-007
 6.66600000e+000 4.94391299e-007
 6.66800000e+000 4.94246424e-007
 6.67000000e+000 4.94101633e-007
 6.67200000e+000 4.93956925e-007
 6.67400000e+000 4.93812301e-007
 6.67600000e+000 4.93667760e-007
 6.67800000e+000 4.93523303e-007
 6.68000000e+000 4.93378929e-007
 6.68200000e+000 4.93234639e-007
 6.68400000e+000 4.93090432e-007
 6.68600000e+000 4.92946308e-007
 6.68800000e+000 4.92802268e-007
 6.69000000e+000 4.92658310e-007
 6.69200000e+000 4.92514436e-007
 6.69400000e+000 4.92370644e-007
 6.69600000e+000 4.92226935e-007
 6.69800000e+000 4.92083309e-007
 6.70000000e+000 4.91939766e-007
 6.70200000e+000 4.91796306e-007
 6.70400000e+000 4.91652928e-007
 6.70600000e+000 4.91509632e-007
 6.70800000e+000 4.91366419e-007
 6.71000000e+000 4.91223288e-007
 6.71200000e+000 4.91080240e-007
 6.71400000e+000 4.90937274e-007
 6.71600000e+000 4.90794390e-007
 6.71800000e+000 4.90651588e-007
 6.72000000e+000 4.90508868e-007
 6.72200000e+000 4.90366230e-007
 6.72400000e+000 4.90223674e-007
 6.72600000e+000 4.90081200e-007
 6.72800000e+000 4.89938808e-007
 6.73000000e+000 4.89796497e-007
 6.73200000e+000 4.89654268e-007
 6.73400000e+000 4.89512120e-007
 6.73600000e+000 4.89370054e-007
 6.73800000e+000 4.89228069e-007
 6.74000000e+000 4.89086166e-007
 6.74200000e+000 4.88944344e-007
 6.74400000e+000 4.88802603e-007
 6.74600000e+000 4.88660943e-007
 6.74800000e+000 4.88519364e-007
 6.75000000e+000 4.88377866e-007
 6.75200000e+000 4.88236450e-007
 6.75400000e+000 4.88095113e-007
 6.75600000e+000 4.87953858e-007
 6.75800000e+000 4.87812684e-007
 6.76000000e+000 4.87671590e-007
 6.76200000e+000 4.87530577e-007
 6.76400000e+000 4.87389644e-007
 6.76600000e+000 4.87248791e-007
 6.76800000e+000 4.87108019e-007
 6.77000000e+000 4.86967328e-007
 6.77200000e+000 4.86826716e-007
 6.77400000e+000 4.86686185e-007
 6.77600000e+000 4.86545734e-007
 6.77800000e+000 4.86405363e-007
 6.78000000e+000 4.86265072e-007
 6.78200000e+000 4.86124860e-007
 6.78400000e+000 4.85984729e-007
 6.78600000e+000 4.85844677e-007
 6.78800000e+000 4.85704705e-007
 6.79000000e+000 4.85564813e-007
 6.79200000e+000 4.85425000e-007
 6.79400000e+000 4.85285267e-007
 6.79600000e+000 4.85145613e-007
 6.79800000e+000 4.85006038e-007
 6.80000000e+000 4.84866543e-007
 6.80200000e+000 4.84727127e-007
 6.80400000e+000 4.84587791e-007
 6.80600000e+000 4.84448533e-007
 6.80800000e+000 4.84309354e-007
 6.81000000e+000 4.84170254e-007
 6.81200000e+000 4.84031234e-007
 6.81400000e+000 4.83892292e-007
 6.81600000e+000 4.83753429e-007
 6.81800000e+000 4.83614644e-007
 6.82000000e+000 4.83475938e-007
 6.82200000e+000 4.83337311e-007
 6.82400000e+000 4.83198762e-007
 6.82600000e+000 4.83060292e-007
 6.82800000e+000 4.82921900e-007
 6.83000000e+000 4.82783586e-007
 6.83200000e+000 4.82645351e-007
 6.83400000e+000 4.82507193e-007
 6.83600000e+000 4.82369114e-007
 6.83800000e+000 4.82231113e-007
 6.84000000e+000 4.82093190e-007
 6.84200000e+000 4.81955345e-007
 6.84400000e+000 4.81817577e-007
 6.84600000e+000 4.81679888e-007
 6.84800000e+000 4.81542276e-007
 6.85000000e+000 4.81404742e-007
 6.85200000e+000 4.81267285e-007
 6.85400000e+000 4.81129906e-007
 6.85600000e+000 4.80992604e-007
 6.85800000e+000 4.80855380e-007
 6.86000000e+000 4.80718233e-007
 6.86200000e+000 4.80581164e-007
 6.86400000e+000 4.80444171e-007
 6.86600000e+000 4.80307256e-007
 6.86800000e+000 4.80170418e-007
 6.87000000e+000 4.80033656e-007
 6.87200000e+000 4.79896972e-007
 6.87400000e+000 4.79760365e-007
 6.87600000e+000 4.79623834e-007
 6.87800000e+000 4.79487380e-007
 6.88000000e+000 4.79351003e-007
 6.88200000e+000 4.79214703e-007
 6.88400000e+000 4.79078479e-007
 6.88600000e+000 4.78942331e-007
 6.88800000e+000 4.78806260e-007
 6.89000000e+000 4.78670266e-007
 6.89200000e+000 4.78534347e-007
 6.89400000e+000 4.78398505e-007
 6.89600000e+000 4.78262739e-007
 6.89800000e+000 4.78127049e-007
 6.90000000e+000 4.77991436e-007
 6.90200000e+000 4.77855898e-007
 6.90400000e+000 4.77720436e-007
 6.90600000e+000 4.77585050e-007
 6.90800000e+000 4.77449740e-007
 6.91000000e+000 4.77314506e-007
 6.91200000e+000 4.77179347e-007
 6.91400000e+000 4.77044264e-007
 6.91600000e+000 4.76909256e-007
 6.91800000e+000 4.76774324e-007
 6.92000000e+000 4.76639467e-007
 6.92200000e+000 4.76504686e-007
 6.92400000e+000 4.76369980e-007
 6.92600000e+000 4.76235349e-007
 6.92800000e+000 4.76100794e-007
 6.93000000e+000 4.75966313e-007
 6.93200000e+000 4.75831908e-007
 6.93400000e+000 4.75697577e-007
 6.93600000e+000 4.75563322e-007
 6.93800000e+000 4.75429141e-007
 6.94000000e+000 4.75295036e-007
 6.94200000e+000 4.75161004e-007
 6.94400000e+000 4.75027048e-007
 6.94600000e+000 4.74893166e-007
 6.94800000e+000 4.74759359e-007
 6.95000000e+000 4.74625626e-007
 6.95200000e+000 4.74491968e-007
 6.95400000e+000 4.74358384e-007
 6.95600000e+000 4.74224875e-007
 6.95800000e+000 4.74091439e-007
 6.96000000e+000 4.73958078e-007
 6.96200000e+000 4.73824791e-007
 6.96400000e+000 4.73691578e-007
 6.96600000e+000 4.73558439e-007
 6.96800000e+000 4.73425374e-007
 6.97000000e+000 4.73292383e-007
 6.97200000e+000 4.73159466e-007
 6.97400000e+000 4.73026622e-007
 6.97600000e+000 4.72893853e-007
 6.97800000e+000 4.72761157e-007
 6.98000000e+000 4.72628534e-007
 6.98200000e+000 4.72495985e-007
 6.98400000e+000 4.72363509e-007
 6.98600000e+000 4.72231107e-007
 6.98800000e+000 4.72098778e-007
 6.99000000e+000 4.71966523e-007
 6.99200000e+000 4.71834340e-007
 6.99400000e+000 4.71702231e-007
 6.99600000e+000 4.71570195e-007
 6.99800000e+000 4.71438232e-007
 7.00000000e+000 4.71306342e-007
 7.00200000e+000 4.71174525e-007
 7.00400000e+000 4.71042781e-007
 7.00600000e+000 4.70911109e-007
 7.00800000e+000 4.70779511e-007
 7.01000000e+000 4.70647985e-007
 7.01200000e+000 4.70516531e-007
 7.01400000e+000 4.70385150e-007
 7.01600000e+000 4.70253842e-007
 7.01800000e+000 4.70122606e-007
 7.02000000e+000 4.69991443e-007
 7.02200000e+000 4.69860352e-007
 7.02400000e+000 4.69729333e-007
 7.02600000e+000 4.69598386e-007
 7.02800000e+000 4.69467512e-007
 7.03000000e+000 4.69336709e-007
 7.03200000e+000 4.69205979e-007
 7.03400000e+000 4.69075320e-007
 7.03600000e+000 4.68944734e-007
 7.03800000e+000 4.68814219e-007
 7.04000000e+000 4.68683777e-007
 7.04200000e+000 4.68553405e-007
 7.04400000e+000 4.68423106e-007
 7.04600000e+000 4.68292878e-007
 7.04800000e+000 4.68162722e-007
 7.05000000e+000 4.68032637e-007
 7.05200000e+000 4.67902624e-007
 7.05400000e+000 4.67772682e-007
 7.05600000e+000 4.67642812e-007
 7.05800000e+000 4.67513012e-007
 7.06000000e+000 4.67383284e-007
 7.06200000e+000 4.67253628e-007
 7.06400000e+000 4.67124042e-007
 7.06600000e+000 4.66994527e-007
 7.06800000e+000 4.66865083e-007
 7.07000000e+000 4.66735711e-007
 7.07200000e+000 4.66606409e-007
 7.07400000e+000 4.66477178e-007
 7.07600000e+000 4.66348017e-007
 7.07800000e+000 4.66218927e-007
 7.08000000e+000 4.66089908e-007
 7.08200000e+000 4.65960960e-007
 7.08400000e+000 4.65832082e-007
 7.08600000e+000 4.65703275e-007
 7.08800000e+000 4.65574538e-007
 7.09000000e+000 4.65445871e-007
 7.09200000e+000 4.65317275e-007
 7.09400000e+000 4.65188749e-007
 7.09600000e+000 4.65060293e-007
 7.09800000e+000 4.64931907e-007
 7.10000000e+000 4.64803591e-007
 7.10200000e+000 4.64675345e-007
 7.10400000e+000 4.64547170e-007
 7.10600000e+000 4.64419064e-007
 7.10800000e+000 4.64291028e-007
 7.11000000e+000 4.64163062e-007
 7.11200000e+000 4.64035165e-007
 7.11400000e+000 4.63907338e-007
 7.11600000e+000 4.63779581e-007
 7.11800000e+000 4.63651894e-007
 7.12000000e+000 4.63524275e-007
 7.12200000e+000 4.63396727e-007
 7.12400000e+000 4.63269248e-007
 7.12600000e+000 4.63141838e-007
 7.12800000e+000 4.63014497e-007
 7.13000000e+000 4.62887226e-007
 7.13200000e+000 4.62760023e-007
 7.13400000e+000 4.62632890e-007
 7.13600000e+000 4.62505826e-007
 7.13800000e+000 4.62378831e-007
 7.14000000e+000 4.62251905e-007
 7.14200000e+000 4.62125048e-007
 7.14400000e+000 4.61998260e-007
 7.14600000e+000 4.61871540e-007
 7.14800000e+000 4.61744889e-007
 7.15000000e+000 4.61618307e-007
 7.15200000e+000 4.61491794e-007
 7.15400000e+000 4.61365349e-007
 7.15600000e+000 4.61238972e-007
 7.15800000e+000 4.61112664e-007
 7.16000000e+000 4.60986424e-007
 7.16200000e+000 4.60860253e-007
 7.16400000e+000 4.60734150e-007
 7.16600000e+000 4.60608116e-007
 7.16800000e+000 4.60482149e-007
 7.17000000e+000 4.60356251e-007
 7.17200000e+000 4.60230420e-007
 7.17400000e+000 4.60104658e-007
 7.17600000e+000 4.59978963e-007
 7.17800000e+000 4.59853337e-007
 7.18000000e+000 4.59727778e-007
 7.18200000e+000 4.59602288e-007
 7.18400000e+000 4.59476865e-007
 7.18600000e+000 4.59351509e-007
 7.18800000e+000 4.59226221e-007
 7.19000000e+000 4.59101001e-007
 7.19200000e+000 4.58975849e-007
 7.19400000e+000 4.58850763e-007
 7.19600000e+000 4.58725746e-007
 7.19800000e+000 4.58600795e-007
 7.20000000e+000 4.58475912e-007
 7.20200000e+000 4.58351096e-007
 7.20400000e+000 4.58226348e-007
 7.20600000e+000 4.58101666e-007
 7.20800000e+000 4.57977052e-007
 7.21000000e+000 4.57852505e-007
 7.21200000e+000 4.57728025e-007
 7.21400000e+000 4.57603611e-007
 7.21600000e+000 4.57479265e-007
 7.21800000e+000 4.57354985e-007
 7.22000000e+000 4.57230772e-007
 7.22200000e+000 4.57106626e-007
 7.22400000e+000 4.56982547e-007
 7.22600000e+000 4.56858534e-007
 7.22800000e+000 4.56734587e-007
 7.23000000e+000 4.56610708e-007
 7.23200000e+000 4.56486894e-007
 7.23400000e+000 4.56363147e-007
 7.23600000e+000 4.56239467e-007
 7.23800000e+000 4.56115853e-007
 7.24000000e+000 4.55992305e-007
 7.24200000e+000 4.55868823e-007
 7.24400000e+000 4.55745407e-007
 7.24600000e+000 4.55622058e-007
 7.24800000e+000 4.55498774e-007
 7.25000000e+000 4.55375557e-007
 7.25200000e+000 4.55252405e-007
 7.25400000e+000 4.55129319e-007
 7.25600000e+000 4.55006299e-007
 7.25800000e+000 4.54883345e-007
 7.26000000e+000 4.54760457e-007
 7.26200000e+000 4.54637634e-007
 7.26400000e+000 4.54514877e-007
 7.26600000e+000 4.54392186e-007
 7.26800000e+000 4.54269560e-007
 7.27000000e+000 4.54146999e-007
 7.27200000e+000 4.54024504e-007
 7.27400000e+000 4.53902074e-007
 7.27600000e+000 4.53779710e-007
 7.27800000e+000 4.53657411e-007
 7.28000000e+000 4.53535177e-007
 7.28200000e+000 4.53413008e-007
 7.28400000e+000 4.53290904e-007
 7.28600000e+000 4.53168865e-007
 7.28800000e+000 4.53046892e-007
 7.29000000e+000 4.52924983e-007
 7.29200000e+000 4.52803139e-007
 7.29400000e+000 4.52681360e-007
 7.29600000e+000 4.52559646e-007
 7.29800000e+000 4.52437997e-007
 7.30000000e+000 4.52316412e-007
 7.30200000e+000 4.52194892e-007
 7.30400000e+000 4.52073436e-007
 7.30600000e+000 4.51952045e-007
 7.30800000e+000 4.51830719e-007
 7.31000000e+000 4.51709457e-007
 7.31200000e+000 4.51588259e-007
 7.31400000e+000 4.51467126e-007
 7.31600000e+000 4.51346057e-007
 7.31800000e+000 4.51225052e-007
 7.32000000e+000 4.51104112e-007
 7.32200000e+000 4.50983235e-007
 7.32400000e+000 4.50862423e-007
 7.32600000e+000 4.50741674e-007
 7.32800000e+000 4.50620990e-007
 7.33000000e+000 4.50500370e-007
 7.33200000e+000 4.50379813e-007
 7.33400000e+000 4.50259321e-007
 7.33600000e+000 4.50138892e-007
 7.33800000e+000 4.50018526e-007
 7.34000000e+000 4.49898225e-007
 7.34200000e+000 4.49777987e-007
 7.34400000e+000 4.49657813e-007
 7.34600000e+000 4.49537702e-007
 7.34800000e+000 4.49417655e-007
 7.35000000e+000 4.49297671e-007
 7.35200000e+000 4.49177751e-007
 7.35400000e+000 4.49057894e-007
 7.35600000e+000 4.48938100e-007
 7.35800000e+000 4.48818369e-007
 7.36000000e+000 4.48698702e-007
 7.36200000e+000 4.48579098e-007
 7.36400000e+000 4.48459557e-007
 7.36600000e+000 4.48340078e-007
 7.36800000e+000 4.48220663e-007
 7.37000000e+000 4.48101311e-007
 7.37200000e+000 4.47982022e-007
 7.37400000e+000 4.47862796e-007
 7.37600000e+000 4.47743632e-007
 7.37800000e+000 4.47624531e-007
 7.38000000e+000 4.47505493e-007
 7.38200000e+000 4.47386517e-007
 7.38400000e+000 4.47267604e-007
 7.38600000e+000 4.47148754e-007
 7.38800000e+000 4.47029966e-007
 7.39000000e+000 4.46911241e-007
 7.39200000e+000 4.46792577e-007
 7.39400000e+000 4.46673977e-007
 7.39600000e+000 4.46555438e-007
 7.39800000e+000 4.46436962e-007
 7.40000000e+000 4.46318548e-007
 7.40200000e+000 4.46200197e-007
 7.40400000e+000 4.46081907e-007
 7.40600000e+000 4.45963679e-007
 7.40800000e+000 4.45845514e-007
 7.41000000e+000 4.45727410e-007
 7.41200000e+000 4.45609368e-007
 7.41400000e+000 4.45491389e-007
 7.41600000e+000 4.45373471e-007
 7.41800000e+000 4.45255614e-007
 7.42000000e+000 4.45137820e-007
 7.42200000e+000 4.45020087e-007
 7.42400000e+000 4.44902416e-007
 7.42600000e+000 4.44784806e-007
 7.42800000e+000 4.44667258e-007
 7.43000000e+000 4.44549772e-007
 7.43200000e+000 4.44432347e-007
 7.43400000e+000 4.44314983e-007
 7.43600000e+000 4.44197680e-007
 7.43800000e+000 4.44080439e-007
 7.44000000e+000 4.43963259e-007
 7.44200000e+000 4.43846141e-007
 7.44400000e+000 4.43729083e-007
 7.44600000e+000 4.43612087e-007
 7.44800000e+000 4.43495152e-007
 7.45000000e+000 4.43378277e-007
 7.45200000e+000 4.43261464e-007
 7.45400000e+000 4.43144711e-007
 7.45600000e+000 4.43028020e-007
 7.45800000e+000 4.42911389e-007
 7.46000000e+000 4.42794819e-007
 7.46200000e+000 4.42678310e-007
 7.46400000e+000 4.42561861e-007
 7.46600000e+000 4.42445473e-007
 7.46800000e+000 4.42329146e-007
 7.47000000e+000 4.42212879e-007
 7.47200000e+000 4.42096673e-007
 7.47400000e+000 4.41980527e-007
 7.47600000e+000 4.41864442e-007
 7.47800000e+000 4.41748417e-007
 7.48000000e+000 4.41632452e-007
 7.48200000e+000 4.41516547e-007
 7.48400000e+000 4.41400703e-007
 7.48600000e+000 4.41284919e-007
 7.48800000e+000 4.41169195e-007
 7.49000000e+000 4.41053531e-007
 7.49200000e+000 4.40937927e-007
 7.49400000e+000 4.40822383e-007
 7.49600000e+000 4.40706899e-007
 7.49800000e+000 4.40591475e-007
 7.50000000e+000 4.40476111e-007
 7.50200000e+000 4.40360807e-007
 7.50400000e+000 4.40245562e-007
 7.50600000e+000 4.40130377e-007
 7.50800000e+000 4.40015252e-007
 7.51000000e+000 4.39900186e-007
 7.51200000e+000 4.39785180e-007
 7.51400000e+000 4.39670233e-007
 7.51600000e+000 4.39555346e-007
 7.51800000e+000 4.39440519e-007
 7.52000000e+000 4.39325750e-007
 7.52200000e+000 4.39211041e-007
 7.52400000e+000 4.39096392e-007
 7.52600000e+000 4.38981801e-007
 7.52800000e+000 4.38867270e-007
 7.53000000e+000 4.38752798e-007
 7.53200000e+000 4.38638385e-007
 7.53400000e+000 4.38524031e-007
 7.53600000e+000 4.38409736e-007
 7.53800000e+000 4.38295501e-007
 7.54000000e+000 4.38181324e-007
 7.54200000e+000 4.38067206e-007
 7.54400000e+000 4.37953147e-007
 7.54600000e+000 4.37839146e-007
 7.54800000e+000 4.37725205e-007
 7.55000000e+000 4.37611322e-007
 7.55200000e+000 4.37497497e-007
 7.55400000e+000 4.37383732e-007
 7.55600000e+000 4.37270025e-007
 7.55800000e+000 4.37156376e-007
 7.56000000e+000 4.37042786e-007
 7.56200000e+000 4.36929255e-007
 7.56400000e+000 4.36815782e-007
 7.56600000e+000 4.36702367e-007
 7.56800000e+000 4.36589010e-007
 7.57000000e+000 4.36475712e-007
 7.57200000e+000 4.36362472e-007
 7.57400000e+000 4.36249290e-007
 7.57600000e+000 4.36136166e-007
 7.57800000e+000 4.36023101e-007
 7.58000000e+000 4.35910093e-007
 7.58200000e+000 4.35797143e-007
 7.58400000e+000 4.35684252e-007
 7.58600000e+000 4.35571418e-007
 7.58800000e+000 4.35458642e-007
 7.59000000e+000 4.35345924e-007
 7.59200000e+000 4.35233264e-007
 7.59400000e+000 4.35120661e-007
 7.59600000e+000 4.35008116e-007
 7.59800000e+000 4.34895629e-007
 7.60000000e+000 4.34783199e-007
 7.60200000e+000 4.34670827e-007
 7.60400000e+000 4.34558513e-007
 7.60600000e+000 4.34446256e-007
 7.60800000e+000 4.34334056e-007
 7.61000000e+000 4.34221914e-007
 7.61200000e+000 4.34109829e-007
 7.61400000e+000 4.33997801e-007
 7.61600000e+000 4.33885831e-007
 7.61800000e+000 4.33773918e-007
 7.62000000e+000 4.33662062e-007
 7.62200000e+000 4.33550263e-007
 7.62400000e+000 4.33438521e-007
 7.62600000e+000 4.33326836e-007
 7.62800000e+000 4.33215209e-007
 7.63000000e+000 4.33103638e-007
 7.63200000e+000 4.32992124e-007
 7.63400000e+000 4.32880667e-007
 7.63600000e+000 4.32769266e-007
 7.63800000e+000 4.32657923e-007
 7.64000000e+000 4.32546636e-007
 7.64200000e+000 4.32435406e-007
 7.64400000e+000 4.32324233e-007
 7.64600000e+000 4.32213116e-007
 7.64800000e+000 4.32102056e-007
 7.65000000e+000 4.31991052e-007
 7.65200000e+000 4.31880105e-007
 7.65400000e+000 4.31769214e-007
 7.65600000e+000 4.31658380e-007
 7.65800000e+000 4.31547602e-007
 7.66000000e+000 4.31436880e-007
 7.66200000e+000 4.31326215e-007
 7.66400000e+000 4.31215605e-007
 7.66600000e+000 4.31105052e-007
 7.66800000e+000 4.30994555e-007
 7.67000000e+000 4.30884114e-007
 7.67200000e+000 4.30773730e-007
 7.67400000e+000 4.30663401e-007
 7.67600000e+000 4.30553128e-007
 7.67800000e+000 4.30442911e-007
 7.68000000e+000 4.30332750e-007
 7.68200000e+000 4.30222645e-007
 7.68400000e+000 4.30112596e-007
 7.68600000e+000 4.30002602e-007
 7.68800000e+000 4.29892664e-007
 7.69000000e+000 4.29782782e-007
 7.69200000e+000 4.29672955e-007
 7.69400000e+000 4.29563184e-007
 7.69600000e+000 4.29453469e-007
 7.69800000e+000 4.29343809e-007
 7.70000000e+000 4.29234205e-007
 7.70200000e+000 4.29124656e-007
 7.70400000e+000 4.29015162e-007
 7.70600000e+000 4.28905724e-007
 7.70800000e+000 4.28796341e-007
 7.71000000e+000 4.28687013e-007
 7.71200000e+000 4.28577740e-007
 7.71400000e+000 4.28468523e-007
 7.71600000e+000 4.28359361e-007
 7.71800000e+000 4.28250254e-007
 7.72000000e+000 4.28141202e-007
 7.72200000e+000 4.28032205e-007
 7.72400000e+000 4.27923262e-007
 7.72600000e+000 4.27814375e-007
 7.72800000e+000 4.27705543e-007
 7.73000000e+000 4.27596766e-007
 7.73200000e+000 4.27488043e-007
 7.73400000e+000 4.27379375e-007
 7.73600000e+000 4.27270762e-007
 7.73800000e+000 4.27162203e-007
 7.74000000e+000 4.27053700e-007
 7.74200000e+000 4.26945250e-007
 7.74400000e+000 4.26836856e-007
 7.74600000e+000 4.26728515e-007
 7.74800000e+000 4.26620230e-007
 7.75000000e+000 4.26511999e-007
 7.75200000e+000 4.26403822e-007
 7.75400000e+000 4.26295699e-007
 7.75600000e+000 4.26187631e-007
 7.75800000e+000 4.26079617e-007
 7.76000000e+000 4.25971658e-007
 7.76200000e+000 4.25863752e-007
 7.76400000e+000 4.25755901e-007
 7.76600000e+000 4.25648104e-007
 7.76800000e+000 4.25540360e-007
 7.77000000e+000 4.25432671e-007
 7.77200000e+000 4.25325036e-007
 7.77400000e+000 4.25217455e-007
 7.77600000e+000 4.25109928e-007
 7.77800000e+000 4.25002454e-007
 7.78000000e+000 4.24895035e-007
 7.78200000e+000 4.24787669e-007
 7.78400000e+000 4.24680357e-007
 7.78600000e+000 4.24573099e-007
 7.78800000e+000 4.24465894e-007
 7.79000000e+000 4.24358743e-007
 7.79200000e+000 4.24251646e-007
 7.79400000e+000 4.24144602e-007
 7.79600000e+000 4.24037612e-007
 7.79800000e+000 4.23930675e-007
 7.80000000e+000 4.23823791e-007
 7.80200000e+000 4.23716961e-007
 7.80400000e+000 4.23610185e-007
 7.80600000e+000 4.23503461e-007
 7.80800000e+000 4.23396791e-007
 7.81000000e+000 4.23290175e-007
 7.81200000e+000 4.23183611e-007
 7.81400000e+000 4.23077100e-007
 7.81600000e+000 4.22970643e-007
 7.81800000e+000 4.22864239e-007
 7.82000000e+000 4.22757887e-007
 7.82200000e+000 4.22651589e-007
 7.82400000e+000 4.22545344e-007
 7.82600000e+000 4.22439152e-007
 7.82800000e+000 4.22333012e-007
 7.83000000e+000 4.22226925e-007
 7.83200000e+000 4.22120892e-007
 7.83400000e+000 4.22014910e-007
 7.83600000e+000 4.21908982e-007
 7.83800000e+000 4.21803106e-007
 7.84000000e+000 4.21697283e-007
 7.84200000e+000 4.21591513e-007
 7.84400000e+000 4.21485795e-007
 7.84600000e+000 4.21380130e-007
 7.84800000e+000 4.21274517e-007
 7.85000000e+000 4.21168957e-007
 7.85200000e+000 4.21063449e-007
 7.85400000e+000 4.20957993e-007
 7.85600000e+000 4.20852590e-007
 7.85800000e+000 4.20747239e-007
 7.86000000e+000 4.20641940e-007
 7.86200000e+000 4.20536694e-007
 7.86400000e+000 4.20431500e-007
 7.86600000e+000 4.20326357e-007
 7.86800000e+000 4.20221267e-007
 7.87000000e+000 4.20116229e-007
 7.87200000e+000 4.20011244e-007
 7.87400000e+000 4.19906310e-007
 7.87600000e+000 4.19801428e-007
 7.87800000e+000 4.19696598e-007
 7.88000000e+000 4.19591819e-007
 7.88200000e+000 4.19487093e-007
 7.88400000e+000 4.19382418e-007
 7.88600000e+000 4.19277796e-007
 7.88800000e+000 4.19173225e-007
 7.89000000e+000 4.19068705e-007
 7.89200000e+000 4.18964238e-007
 7.89400000e+000 4.18859821e-007
 7.89600000e+000 4.18755457e-007
 7.89800000e+000 4.18651144e-007
 7.90000000e+000 4.18546882e-007
 7.90200000e+000 4.18442672e-007
 7.90400000e+000 4.18338514e-007
 7.90600000e+000 4.18234407e-007
 7.90800000e+000 4.18130351e-007
 7.91000000e+000 4.18026346e-007
 7.91200000e+000 4.17922393e-007
 7.91400000e+000 4.17818491e-007
 7.91600000e+000 4.17714640e-007
 7.91800000e+000 4.17610840e-007
 7.92000000e+000 4.17507091e-007
 7.92200000e+000 4.17403394e-007
 7.92400000e+000 4.17299748e-007
 7.92600000e+000 4.17196152e-007
 7.92800000e+000 4.17092608e-007
 7.93000000e+000 4.16989114e-007
 7.93200000e+000 4.16885671e-007
 7.93400000e+000 4.16782280e-007
 7.93600000e+000 4.16678939e-007
 7.93800000e+000 4.16575648e-007
 7.94000000e+000 4.16472409e-007
 7.94200000e+000 4.16369220e-007
 7.94400000e+000 4.16266082e-007
 7.94600000e+000 4.16162995e-007
 7.94800000e+000 4.16059958e-007
 7.95000000e+000 4.15956972e-007
 7.95200000e+000 4.15854036e-007
 7.95400000e+000 4.15751151e-007
 7.95600000e+000 4.15648316e-007
 7.95800000e+000 4.15545532e-007
 7.96000000e+000 4.15442798e-007
 7.96200000e+000 4.15340114e-007
 7.96400000e+000 4.15237481e-007
 7.96600000e+000 4.15134898e-007
 7.96800000e+000 4.15032365e-007
 7.97000000e+000 4.14929883e-007
 7.97200000e+000 4.14827450e-007
 7.97400000e+000 4.14725068e-007
 7.97600000e+000 4.14622735e-007
 7.97800000e+000 4.14520453e-007
 7.98000000e+000 4.14418221e-007
 7.98200000e+000 4.14316039e-007
 7.98400000e+000 4.14213907e-007
 7.98600000e+000 4.14111824e-007
 7.98800000e+000 4.14009792e-007
 7.99000000e+000 4.13907809e-007
 7.99200000e+000 4.13805876e-007
 7.99400000e+000 4.13703993e-007
 7.99600000e+000 4.13602160e-007
 7.99800000e+000 4.13500376e-007
 8.00000000e+000 4.13398642e-007
 8.00200000e+000 4.13296958e-007
 8.00400000e+000 4.13195323e-007
 8.00600000e+000 4.13093738e-007
 8.00800000e+000 4.12992202e-007
 8.01000000e+000 4.12890716e-007
 8.01200000e+000 4.12789279e-007
 8.01400000e+000 4.12687892e-007
 8.01600000e+000 4.12586554e-007
 8.01800000e+000 4.12485265e-007
 8.02000000e+000 4.12384025e-007
 8.02200000e+000 4.12282835e-007
 8.02400000e+000 4.12181694e-007
 8.02600000e+000 4.12080602e-007
 8.02800000e+000 4.11979560e-007
 8.03000000e+000 4.11878566e-007
 8.03200000e+000 4.11777622e-007
 8.03400000e+000 4.11676727e-007
 8.03600000e+000 4.11575880e-007
 8.03800000e+000 4.11475083e-007
 8.04000000e+000 4.11374334e-007
 8.04200000e+000 4.11273635e-007
 8.04400000e+000 4.11172984e-007
 8.04600000e+000 4.11072382e-007
 8.04800000e+000 4.10971829e-007
 8.05000000e+000 4.10871325e-007
 8.05200000e+000 4.10770870e-007
 8.05400000e+000 4.10670463e-007
 8.05600000e+000 4.10570104e-007
 8.05800000e+000 4.10469795e-007
 8.06000000e+000 4.10369534e-007
 8.06200000e+000 4.10269322e-007
 8.06400000e+000 4.10169158e-007
 8.06600000e+000 4.10069042e-007
 8.06800000e+000 4.09968975e-007
 8.07000000e+000 4.09868957e-007
 8.07200000e+000 4.09768987e-007
 8.07400000e+000 4.09669065e-007
 8.07600000e+000 4.09569191e-007
 8.07800000e+000 4.09469366e-007
 8.08000000e+000 4.09369589e-007
 8.08200000e+000 4.09269860e-007
 8.08400000e+000 4.09170180e-007
 8.08600000e+000 4.09070547e-007
 8.08800000e+000 4.08970963e-007
 8.09000000e+000 4.08871426e-007
 8.09200000e+000 4.08771938e-007
 8.09400000e+000 4.08672498e-007
 8.09600000e+000 4.08573105e-007
 8.09800000e+000 4.08473761e-007
 8.10000000e+000 4.08374465e-007
 8.10200000e+000 4.08275216e-007
 8.10400000e+000 4.08176015e-007
 8.10600000e+000 4.08076862e-007
 8.10800000e+000 4.07977757e-007
 8.11000000e+000 4.07878699e-007
 8.11200000e+000 4.07779689e-007
 8.11400000e+000 4.07680727e-007
 8.11600000e+000 4.07581813e-007
 8.11800000e+000 4.07482946e-007
 8.12000000e+000 4.07384126e-007
 8.12200000e+000 4.07285354e-007
 8.12400000e+000 4.07186630e-007
 8.12600000e+000 4.07087953e-007
 8.12800000e+000 4.06989324e-007
 8.13000000e+000 4.06890741e-007
 8.13200000e+000 4.06792207e-007
 8.13400000e+000 4.06693719e-007
 8.13600000e+000 4.06595279e-007
 8.13800000e+000 4.06496886e-007
 8.14000000e+000 4.06398540e-007
 8.14200000e+000 4.06300242e-007
 8.14400000e+000 4.06201990e-007
 8.14600000e+000 4.06103786e-007
 8.14800000e+000 4.06005629e-007
 8.15000000e+000 4.05907519e-007
 8.15200000e+000 4.05809455e-007
 8.15400000e+000 4.05711439e-007
 8.15600000e+000 4.05613470e-007
 8.15800000e+000 4.05515548e-007
 8.16000000e+000 4.05417672e-007
 8.16200000e+000 4.05319844e-007
 8.16400000e+000 4.05222062e-007
 8.16600000e+000 4.05124327e-007
 8.16800000e+000 4.05026639e-007
 8.17000000e+000 4.04928997e-007
 8.17200000e+000 4.04831402e-007
 8.17400000e+000 4.04733854e-007
 8.17600000e+000 4.04636352e-007
 8.17800000e+000 4.04538897e-007
 8.18000000e+000 4.04441489e-007
 8.18200000e+000 4.04344127e-007
 8.18400000e+000 4.04246812e-007
 8.18600000e+000 4.04149543e-007
 8.18800000e+000 4.04052320e-007
 8.19000000e+000 4.03955144e-007
 8.19200000e+000 4.03858014e-007
 8.19400000e+000 4.03760930e-007
 8.19600000e+000 4.03663893e-007
 8.19800000e+000 4.03566902e-007
 8.20000000e+000 4.03469957e-007
 8.20200000e+000 4.03373059e-007
 8.20400000e+000 4.03276206e-007
 8.20600000e+000 4.03179400e-007
 8.20800000e+000 4.03082640e-007
 8.21000000e+000 4.02985926e-007
 8.21200000e+000 4.02889257e-007
 8.21400000e+000 4.02792635e-007
 8.21600000e+000 4.02696059e-007
 8.21800000e+000 4.02599529e-007
 8.22000000e+000 4.02503044e-007
 8.22200000e+000 4.02406606e-007
 8.22400000e+000 4.02310213e-007
 8.22600000e+000 4.02213866e-007
 8.22800000e+000 4.02117565e-007
 8.23000000e+000 4.02021310e-007
 8.23200000e+000 4.01925100e-007
 8.23400000e+000 4.01828936e-007
 8.23600000e+000 4.01732817e-007
 8.23800000e+000 4.01636745e-007
 8.24000000e+000 4.01540717e-007
 8.24200000e+000 4.01444736e-007
 8.24400000e+000 4.01348800e-007
 8.24600000e+000 4.01252909e-007
 8.24800000e+000 4.01157064e-007
 8.25000000e+000 4.01061264e-007
 8.25200000e+000 4.00965509e-007
 8.25400000e+000 4.00869800e-007
 8.25600000e+000 4.00774136e-007
 8.25800000e+000 4.00678518e-007
 8.26000000e+000 4.00582944e-007
 8.26200000e+000 4.00487416e-007
 8.26400000e+000 4.00391933e-007
 8.26600000e+000 4.00296496e-007
 8.26800000e+000 4.00201103e-007
 8.27000000e+000 4.00105755e-007
 8.27200000e+000 4.00010453e-007
 8.27400000e+000 3.99915196e-007
 8.27600000e+000 3.99819983e-007
 8.27800000e+000 3.99724816e-007
 8.28000000e+000 3.99629693e-007
 8.28200000e+000 3.99534615e-007
 8.28400000e+000 3.99439583e-007
 8.28600000e+000 3.99344595e-007
 8.28800000e+000 3.99249652e-007
 8.29000000e+000 3.99154753e-007
 8.29200000e+000 3.99059900e-007
 8.29400000e+000 3.98965091e-007
 8.29600000e+000 3.98870327e-007
 8.29800000e+000 3.98775607e-007
 8.30000000e+000 3.98680932e-007
 8.30200000e+000 3.98586302e-007
 8.30400000e+000 3.98491716e-007
 8.30600000e+000 3.98397175e-007
 8.30800000e+000 3.98302678e-007
 8.31000000e+000 3.98208225e-007
 8.31200000e+000 3.98113818e-007
 8.31400000e+000 3.98019454e-007
 8.31600000e+000 3.97925135e-007
 8.31800000e+000 3.97830860e-007
 8.32000000e+000 3.97736630e-007
 8.32200000e+000 3.97642444e-007
 8.32400000e+000 3.97548302e-007
 8.32600000e+000 3.97454204e-007
 8.32800000e+000 3.97360150e-007
 8.33000000e+000 3.97266141e-007
 8.33200000e+000 3.97172176e-007
 8.33400000e+000 3.97078255e-007
 8.33600000e+000 3.96984377e-007
 8.33800000e+000 3.96890544e-007
 8.34000000e+000 3.96796755e-007
 8.34200000e+000 3.96703010e-007
 8.34400000e+000 3.96609309e-007
 8.34600000e+000 3.96515652e-007
 8.34800000e+000 3.96422038e-007
 8.35000000e+000 3.96328469e-007
 8.35200000e+000 3.96234943e-007
 8.35400000e+000 3.96141461e-007
 8.35600000e+000 3.96048023e-007
 8.35800000e+000 3.95954628e-007
 8.36000000e+000 3.95861278e-007
 8.36200000e+000 3.95767970e-007
 8.36400000e+000 3.95674707e-007
 8.36600000e+000 3.95581487e-007
 8.36800000e+000 3.95488311e-007
 8.37000000e+000 3.95395178e-007
 8.37200000e+000 3.95302089e-007
 8.37400000e+000 3.95209043e-007
 8.37600000e+000 3.95116041e-007
 8.37800000e+000 3.95023082e-007
 8.38000000e+000 3.94930166e-007
 8.38200000e+000 3.94837294e-007
 8.38400000e+000 3.94744465e-007
 8.38600000e+000 3.94651680e-007
 8.38800000e+000 3.94558938e-007
 8.39000000e+000 3.94466239e-007
 8.39200000e+000 3.94373583e-007
 8.39400000e+000 3.94280970e-007
 8.39600000e+000 3.94188401e-007
 8.39800000e+000 3.94095874e-007
 8.40000000e+000 3.94003391e-007
 8.40200000e+000 3.93910951e-007
 8.40400000e+000 3.93818554e-007
 8.40600000e+000 3.93726200e-007
 8.40800000e+000 3.93633889e-007
 8.41000000e+000 3.93541620e-007
 8.41200000e+000 3.93449395e-007
 8.41400000e+000 3.93357213e-007
 8.41600000e+000 3.93265073e-007
 8.41800000e+000 3.93172976e-007
 8.42000000e+000 3.93080922e-007
 8.42200000e+000 3.92988911e-007
 8.42400000e+000 3.92896943e-007
 8.42600000e+000 3.92805017e-007
 8.42800000e+000 3.92713134e-007
 8.43000000e+000 3.92621293e-007
 8.43200000e+000 3.92529495e-007
 8.43400000e+000 3.92437740e-007
 8.43600000e+000 3.92346028e-007
 8.43800000e+000 3.92254357e-007
 8.44000000e+000 3.92162730e-007
 8.44200000e+000 3.92071145e-007
 8.44400000e+000 3.91979602e-007
 8.44600000e+000 3.91888102e-007
 8.44800000e+000 3.91796644e-007
 8.45000000e+000 3.91705228e-007
 8.45200000e+000 3.91613855e-007
 8.45400000e+000 3.91522524e-007
 8.45600000e+000 3.91431235e-007
 8.45800000e+000 3.91339989e-007
 8.46000000e+000 3.91248784e-007
 8.46200000e+000 3.91157622e-007
 8.46400000e+000 3.91066502e-007
 8.46600000e+000 3.90975425e-007
 8.46800000e+000 3.90884389e-007
 8.47000000e+000 3.90793395e-007
 8.47200000e+000 3.90702444e-007
 8.47400000e+000 3.90611534e-007
 8.47600000e+000 3.90520666e-007
 8.47800000e+000 3.90429841e-007
 8.48000000e+000 3.90339057e-007
 8.48200000e+000 3.90248315e-007
 8.48400000e+000 3.90157615e-007
 8.48600000e+000 3.90066957e-007
 8.48800000e+000 3.89976340e-007
 8.49000000e+000 3.89885766e-007
 8.49200000e+000 3.89795233e-007
 8.49400000e+000 3.89704742e-007
 8.49600000e+000 3.89614292e-007
 8.49800000e+000 3.89523884e-007
 8.50000000e+000 3.89433518e-007
 8.50200000e+000 3.89343194e-007
 8.50400000e+000 3.89252911e-007
 8.50600000e+000 3.89162669e-007
 8.50800000e+000 3.89072469e-007
 8.51000000e+000 3.88982311e-007
 8.51200000e+000 3.88892194e-007
 8.51400000e+000 3.88802118e-007
 8.51600000e+000 3.88712084e-007
 8.51800000e+000 3.88622091e-007
 8.52000000e+000 3.88532140e-007
 8.52200000e+000 3.88442230e-007
 8.52400000e+000 3.88352361e-007
 8.52600000e+000 3.88262534e-007
 8.52800000e+000 3.88172747e-007
 8.53000000e+000 3.88083002e-007
 8.53200000e+000 3.87993298e-007
 8.53400000e+000 3.87903636e-007
 8.53600000e+000 3.87814014e-007
 8.53800000e+000 3.87724433e-007
 8.54000000e+000 3.87634894e-007
 8.54200000e+000 3.87545395e-007
 8.54400000e+000 3.87455938e-007
 8.54600000e+000 3.87366522e-007
 8.54800000e+000 3.87277146e-007
 8.55000000e+000 3.87187811e-007
 8.55200000e+000 3.87098518e-007
 8.55400000e+000 3.87009265e-007
 8.55600000e+000 3.86920053e-007
 8.55800000e+000 3.86830882e-007
 8.56000000e+000 3.86741752e-007
 8.56200000e+000 3.86652662e-007
 8.56400000e+000 3.86563613e-007
 8.56600000e+000 3.86474605e-007
 8.56800000e+000 3.86385637e-007
 8.57000000e+000 3.86296711e-007
 8.57200000e+000 3.86207824e-007
 8.57400000e+000 3.86118979e-007
 8.57600000e+000 3.86030174e-007
 8.57800000e+000 3.85941409e-007
 8.58000000e+000 3.85852685e-007
 8.58200000e+000 3.85764002e-007
 8.58400000e+000 3.85675359e-007
 8.58600000e+000 3.85586756e-007
 8.58800000e+000 3.85498194e-007
 8.59000000e+000 3.85409672e-007
 8.59200000e+000 3.85321190e-007
 8.59400000e+000 3.85232749e-007
 8.59600000e+000 3.85144348e-007
 8.59800000e+000 3.85055988e-007
 8.60000000e+000 3.84967667e-007
 8.60200000e+000 3.84879387e-007
 8.60400000e+000 3.84791147e-007
 8.60600000e+000 3.84702947e-007
 8.60800000e+000 3.84614788e-007
 8.61000000e+000 3.84526668e-007
 8.61200000e+000 3.84438588e-007
 8.61400000e+000 3.84350549e-007
 8.61600000e+000 3.84262549e-007
 8.61800000e+000 3.84174590e-007
 8.62000000e+000 3.84086670e-007
 8.62200000e+000 3.83998791e-007
 8.62400000e+000 3.83910951e-007
 8.62600000e+000 3.83823151e-007
 8.62800000e+000 3.83735391e-007
 8.63000000e+000 3.83647671e-007
 8.63200000e+000 3.83559991e-007
 8.63400000e+000 3.83472350e-007
 8.63600000e+000 3.83384750e-007
 8.63800000e+000 3.83297189e-007
 8.64000000e+000 3.83209667e-007
 8.64200000e+000 3.83122186e-007
 8.64400000e+000 3.83034744e-007
 8.64600000e+000 3.82947341e-007
 8.64800000e+000 3.82859978e-007
 8.65000000e+000 3.82772655e-007
 8.65200000e+000 3.82685371e-007
 8.65400000e+000 3.82598127e-007
 8.65600000e+000 3.82510922e-007
 8.65800000e+000 3.82423757e-007
 8.66000000e+000 3.82336631e-007
 8.66200000e+000 3.82249545e-007
 8.66400000e+000 3.82162498e-007
 8.66600000e+000 3.82075490e-007
 8.66800000e+000 3.81988522e-007
 8.67000000e+000 3.81901592e-007
 8.67200000e+000 3.81814703e-007
 8.67400000e+000 3.81727852e-007
 8.67600000e+000 3.81641041e-007
 8.67800000e+000 3.81554269e-007
 8.68000000e+000 3.81467536e-007
 8.68200000e+000 3.81380842e-007
 8.68400000e+000 3.81294187e-007
 8.68600000e+000 3.81207571e-007
 8.68800000e+000 3.81120995e-007
 8.69000000e+000 3.81034457e-007
 8.69200000e+000 3.80947958e-007
 8.69400000e+000 3.80861499e-007
 8.69600000e+000 3.80775078e-007
 8.69800000e+000 3.80688697e-007
 8.70000000e+000 3.80602354e-007
 8.70200000e+000 3.80516050e-007
 8.70400000e+000 3.80429785e-007
 8.70600000e+000 3.80343559e-007
 8.70800000e+000 3.80257371e-007
 8.71000000e+000 3.80171222e-007
 8.71200000e+000 3.80085112e-007
 8.71400000e+000 3.79999041e-007
 8.71600000e+000 3.79913009e-007
 8.71800000e+000 3.79827015e-007
 8.72000000e+000 3.79741060e-007
 8.72200000e+000 3.79655143e-007
 8.72400000e+000 3.79569265e-007
 8.72600000e+000 3.79483426e-007
 8.72800000e+000 3.79397625e-007
 8.73000000e+000 3.79311863e-007
 8.73200000e+000 3.79226139e-007
 8.73400000e+000 3.79140453e-007
 8.73600000e+000 3.79054806e-007
 8.73800000e+000 3.78969198e-007
 8.74000000e+000 3.78883628e-007
 8.74200000e+000 3.78798096e-007
 8.74400000e+000 3.78712602e-007
 8.74600000e+000 3.78627147e-007
 8.74800000e+000 3.78541730e-007
 8.75000000e+000 3.78456352e-007
 8.75200000e+000 3.78371011e-007
 8.75400000e+000 3.78285709e-007
 8.75600000e+000 3.78200445e-007
 8.75800000e+000 3.78115219e-007
 8.76000000e+000 3.78030031e-007
 8.76200000e+000 3.77944882e-007
 8.76400000e+000 3.77859770e-007
 8.76600000e+000 3.77774697e-007
 8.76800000e+000 3.77689661e-007
 8.77000000e+000 3.77604664e-007
 8.77200000e+000 3.77519704e-007
 8.77400000e+000 3.77434783e-007
 8.77600000e+000 3.77349899e-007
 8.77800000e+000 3.77265054e-007
 8.78000000e+000 3.77180246e-007
 8.78200000e+000 3.77095476e-007
 8.78400000e+000 3.77010744e-007
 8.78600000e+000 3.76926050e-007
 8.78800000e+000 3.76841393e-007
 8.79000000e+000 3.76756774e-007
 8.79200000e+000 3.76672193e-007
 8.79400000e+000 3.76587650e-007
 8.79600000e+000 3.76503144e-007
 8.79800000e+000 3.76418676e-007
 8.80000000e+000 3.76334246e-007
 8.80200000e+000 3.76249853e-007
 8.80400000e+000 3.76165498e-007
 8.80600000e+000 3.76081180e-007
 8.80800000e+000 3.75996900e-007
 8.81000000e+000 3.75912657e-007
 8.81200000e+000 3.75828452e-007
 8.81400000e+000 3.75744285e-007
 8.81600000e+000 3.75660154e-007
 8.81800000e+000 3.75576061e-007
 8.82000000e+000 3.75492006e-007
 8.82200000e+000 3.75407988e-007
 8.82400000e+000 3.75324007e-007
 8.82600000e+000 3.75240063e-007
 8.82800000e+000 3.75156157e-007
 8.83000000e+000 3.75072288e-007
 8.83200000e+000 3.74988457e-007
 8.83400000e+000 3.74904662e-007
 8.83600000e+000 3.74820905e-007
 8.83800000e+000 3.74737185e-007
 8.84000000e+000 3.74653501e-007
 8.84200000e+000 3.74569856e-007
 8.84400000e+000 3.74486247e-007
 8.84600000e+000 3.74402675e-007
 8.84800000e+000 3.74319140e-007
 8.85000000e+000 3.74235642e-007
 8.85200000e+000 3.74152182e-007
 8.85400000e+000 3.74068758e-007
 8.85600000e+000 3.73985371e-007
 8.85800000e+000 3.73902021e-007
 8.86000000e+000 3.73818708e-007
 8.86200000e+000 3.73735432e-007
 8.86400000e+000 3.73652192e-007
 8.86600000e+000 3.73568990e-007
 8.86800000e+000 3.73485824e-007
 8.87000000e+000 3.73402695e-007
 8.87200000e+000 3.73319603e-007
 8.87400000e+000 3.73236547e-007
 8.87600000e+000 3.73153528e-007
 8.87800000e+000 3.73070546e-007
 8.88000000e+000 3.72987601e-007
 8.88200000e+000 3.72904692e-007
 8.88400000e+000 3.72821820e-007
 8.88600000e+000 3.72738984e-007
 8.88800000e+000 3.72656185e-007
 8.89000000e+000 3.72573422e-007
 8.89200000e+000 3.72490696e-007
 8.89400000e+000 3.72408006e-007
 8.89600000e+000 3.72325353e-007
 8.89800000e+000 3.72242736e-007
 8.90000000e+000 3.72160156e-007
 8.90200000e+000 3.72077612e-007
 8.90400000e+000 3.71995104e-007
 8.90600000e+000 3.71912633e-007
 8.90800000e+000 3.71830198e-007
 8.91000000e+000 3.71747799e-007
 8.91200000e+000 3.71665437e-007
 8.91400000e+000 3.71583111e-007
 8.91600000e+000 3.71500821e-007
 8.91800000e+000 3.71418567e-007
 8.92000000e+000 3.71336349e-007
 8.92200000e+000 3.71254168e-007
 8.92400000e+000 3.71172022e-007
 8.92600000e+000 3.71089913e-007
 8.92800000e+000 3.71007840e-007
 8.93000000e+000 3.70925803e-007
 8.93200000e+000 3.70843802e-007
 8.93400000e+000 3.70761837e-007
 8.93600000e+000 3.70679908e-007
 8.93800000e+000 3.70598014e-007
 8.94000000e+000 3.70516157e-007
 8.94200000e+000 3.70434336e-007
 8.94400000e+000 3.70352550e-007
 8.94600000e+000 3.70270801e-007
 8.94800000e+000 3.70189087e-007
 8.95000000e+000 3.70107409e-007
 8.95200000e+000 3.70025767e-007
 8.95400000e+000 3.69944161e-007
 8.95600000e+000 3.69862590e-007
 8.95800000e+000 3.69781055e-007
 8.96000000e+000 3.69699556e-007
 8.96200000e+000 3.69618093e-007
 8.96400000e+000 3.69536665e-007
 8.96600000e+000 3.69455272e-007
 8.96800000e+000 3.69373916e-007
 8.97000000e+000 3.69292595e-007
 8.97200000e+000 3.69211309e-007
 8.97400000e+000 3.69130059e-007
 8.97600000e+000 3.69048845e-007
 8.97800000e+000 3.68967666e-007
 8.98000000e+000 3.68886522e-007
 8.98200000e+000 3.68805414e-007
 8.98400000e+000 3.68724342e-007
 8.98600000e+000 3.68643305e-007
 8.98800000e+000 3.68562303e-007
 8.99000000e+000 3.68481336e-007
 8.99200000e+000 3.68400405e-007
 8.99400000e+000 3.68319509e-007
 8.99600000e+000 3.68238649e-007
 8.99800000e+000 3.68157823e-007
 9.00000000e+000 3.68077033e-007
 9.00200000e+000 3.67996278e-007
 9.00400000e+000 3.67915559e-007
 9.00600000e+000 3.67834874e-007
 9.00800000e+000 3.67754225e-007
 9.01000000e+000 3.67673611e-007
 9.01200000e+000 3.67593032e-007
 9.01400000e+000 3.67512488e-007
 9.01600000e+000 3.67431979e-007
 9.01800000e+000 3.67351505e-007
 9.02000000e+000 3.67271066e-007
 9.02200000e+000 3.67190662e-007
 9.02400000e+000 3.67110293e-007
 9.02600000e+000 3.67029959e-007
 9.02800000e+000 3.66949659e-007
 9.03000000e+000 3.66869395e-007
 9.03200000e+000 3.66789166e-007
 9.03400000e+000 3.66708971e-007
 9.03600000e+000 3.66628812e-007
 9.03800000e+000 3.66548687e-007
 9.04000000e+000 3.66468597e-007
 9.04200000e+000 3.66388541e-007
 9.04400000e+000 3.66308521e-007
 9.04600000e+000 3.66228535e-007
 9.04800000e+000 3.66148584e-007
 9.05000000e+000 3.66068667e-007
 9.05200000e+000 3.65988785e-007
 9.05400000e+000 3.65908938e-007
 9.05600000e+000 3.65829125e-007
 9.05800000e+000 3.65749347e-007
 9.06000000e+000 3.65669604e-007
 9.06200000e+000 3.65589895e-007
 9.06400000e+000 3.65510220e-007
 9.06600000e+000 3.65430580e-007
 9.06800000e+000 3.65350975e-007
 9.07000000e+000 3.65271404e-007
 9.07200000e+000 3.65191867e-007
 9.07400000e+000 3.65112365e-007
 9.07600000e+000 3.65032897e-007
 9.07800000e+000 3.64953464e-007
 9.08000000e+000 3.64874065e-007
 9.08200000e+000 3.64794700e-007
 9.08400000e+000 3.64715369e-007
 9.08600000e+000 3.64636073e-007
 9.08800000e+000 3.64556811e-007
 9.09000000e+000 3.64477583e-007
 9.09200000e+000 3.64398390e-007
 9.09400000e+000 3.64319230e-007
 9.09600000e+000 3.64240105e-007
 9.09800000e+000 3.64161014e-007
 9.10000000e+000 3.64081957e-007
 9.10200000e+000 3.64002934e-007
 9.10400000e+000 3.63923945e-007
 9.10600000e+000 3.63844991e-007
 9.10800000e+000 3.63766070e-007
 9.11000000e+000 3.63687183e-007
 9.11200000e+000 3.63608330e-007
 9.11400000e+000 3.63529512e-007
 9.11600000e+000 3.63450727e-007
 9.11800000e+000 3.63371976e-007
 9.12000000e+000 3.63293259e-007
 9.12200000e+000 3.63214576e-007
 9.12400000e+000 3.63135927e-007
 9.12600000e+000 3.63057311e-007
 9.12800000e+000 3.62978730e-007
 9.13000000e+000 3.62900182e-007
 9.13200000e+000 3.62821668e-007
 9.13400000e+000 3.62743187e-007
 9.13600000e+000 3.62664741e-007
 9.13800000e+000 3.62586328e-007
 9.14000000e+000 3.62507949e-007
 9.14200000e+000 3.62429603e-007
 9.14400000e+000 3.62351291e-007
 9.14600000e+000 3.62273013e-007
 9.14800000e+000 3.62194768e-007
 9.15000000e+000 3.62116557e-007
 9.15200000e+000 3.62038380e-007
 9.15400000e+000 3.61960236e-007
 9.15600000e+000 3.61882125e-007
 9.15800000e+000 3.61804048e-007
 9.16000000e+000 3.61726004e-007
 9.16200000e+000 3.61647994e-007
 9.16400000e+000 3.61570018e-007
 9.16600000e+000 3.61492074e-007
 9.16800000e+000 3.61414164e-007
 9.17000000e+000 3.61336288e-007
 9.17200000e+000 3.61258445e-007
 9.17400000e+000 3.61180635e-007
 9.17600000e+000 3.61102858e-007
 9.17800000e+000 3.61025115e-007
 9.18000000e+000 3.60947405e-007
 9.18200000e+000 3.60869728e-007
 9.18400000e+000 3.60792084e-007
 9.18600000e+000 3.60714474e-007
 9.18800000e+000 3.60636897e-007
 9.19000000e+000 3.60559353e-007
 9.19200000e+000 3.60481842e-007
 9.19400000e+000 3.60404364e-007
 9.19600000e+000 3.60326919e-007
 9.19800000e+000 3.60249507e-007
 9.20000000e+000 3.60172129e-007
 9.20200000e+000 3.60094783e-007
 9.20400000e+000 3.60017470e-007
 9.20600000e+000 3.59940191e-007
 9.20800000e+000 3.59862944e-007
 9.21000000e+000 3.59785730e-007
 9.21200000e+000 3.59708549e-007
 9.21400000e+000 3.59631401e-007
 9.21600000e+000 3.59554286e-007
 9.21800000e+000 3.59477204e-007
 9.22000000e+000 3.59400155e-007
 9.22200000e+000 3.59323138e-007
 9.22400000e+000 3.59246154e-007
 9.22600000e+000 3.59169203e-007
 9.22800000e+000 3.59092285e-007
 9.23000000e+000 3.59015400e-007
 9.23200000e+000 3.58938547e-007
 9.23400000e+000 3.58861727e-007
 9.23600000e+000 3.58784939e-007
 9.23800000e+000 3.58708184e-007
 9.24000000e+000 3.58631462e-007
 9.24200000e+000 3.58554773e-007
 9.24400000e+000 3.58478116e-007
 9.24600000e+000 3.58401491e-007
 9.24800000e+000 3.58324899e-007
 9.25000000e+000 3.58248340e-007
 9.25200000e+000 3.58171813e-007
 9.25400000e+000 3.58095319e-007
 9.25600000e+000 3.58018857e-007
 9.25800000e+000 3.57942427e-007
 9.26000000e+000 3.57866030e-007
 9.26200000e+000 3.57789666e-007
 9.26400000e+000 3.57713333e-007
 9.26600000e+000 3.57637034e-007
 9.26800000e+000 3.57560766e-007
 9.27000000e+000 3.57484531e-007
 9.27200000e+000 3.57408328e-007
 9.27400000e+000 3.57332157e-007
 9.27600000e+000 3.57256019e-007
 9.27800000e+000 3.57179913e-007
 9.28000000e+000 3.57103839e-007
 9.28200000e+000 3.57027797e-007
 9.28400000e+000 3.56951787e-007
 9.28600000e+000 3.56875810e-007
 9.28800000e+000 3.56799865e-007
 9.29000000e+000 3.56723951e-007
 9.29200000e+000 3.56648070e-007
 9.29400000e+000 3.56572221e-007
 9.29600000e+000 3.56496404e-007
 9.29800000e+000 3.56420619e-007
 9.30000000e+000 3.56344866e-007
 9.30200000e+000 3.56269146e-007
 9.30400000e+000 3.56193457e-007
 9.30600000e+000 3.56117800e-007
 9.30800000e+000 3.56042175e-007
 9.31000000e+000 3.55966581e-007
 9.31200000e+000 3.55891020e-007
 9.31400000e+000 3.55815491e-007
 9.31600000e+000 3.55739993e-007
 9.31800000e+000 3.55664528e-007
 9.32000000e+000 3.55589094e-007
 9.32200000e+000 3.55513692e-007
 9.32400000e+000 3.55438321e-007
 9.32600000e+000 3.55362983e-007
 9.32800000e+000 3.55287676e-007
 9.33000000e+000 3.55212401e-007
 9.33200000e+000 3.55137158e-007
 9.33400000e+000 3.55061946e-007
 9.33600000e+000 3.54986766e-007
 9.33800000e+000 3.54911617e-007
 9.34000000e+000 3.54836501e-007
 9.34200000e+000 3.54761415e-007
 9.34400000e+000 3.54686362e-007
 9.34600000e+000 3.54611340e-007
 9.34800000e+000 3.54536349e-007
 9.35000000e+000 3.54461390e-007
 9.35200000e+000 3.54386462e-007
 9.35400000e+000 3.54311566e-007
 9.35600000e+000 3.54236702e-007
 9.35800000e+000 3.54161869e-007
 9.36000000e+000 3.54087067e-007
 9.36200000e+000 3.54012296e-007
 9.36400000e+000 3.53937557e-007
 9.36600000e+000 3.53862850e-007
 9.36800000e+000 3.53788174e-007
 9.37000000e+000 3.53713529e-007
 9.37200000e+000 3.53638915e-007
 9.37400000e+000 3.53564333e-007
 9.37600000e+000 3.53489781e-007
 9.37800000e+000 3.53415261e-007
 9.38000000e+000 3.53340773e-007
 9.38200000e+000 3.53266315e-007
 9.38400000e+000 3.53191889e-007
 9.38600000e+000 3.53117494e-007
 9.38800000e+000 3.53043130e-007
 9.39000000e+000 3.52968797e-007
 9.39200000e+000 3.52894495e-007
 9.39400000e+000 3.52820225e-007
 9.39600000e+000 3.52745985e-007
 9.39800000e+000 3.52671777e-007
 9.40000000e+000 3.52597599e-007
 9.40200000e+000 3.52523453e-007
 9.40400000e+000 3.52449337e-007
 9.40600000e+000 3.52375252e-007
 9.40800000e+000 3.52301199e-007
 9.41000000e+000 3.52227176e-007
 9.41200000e+000 3.52153184e-007
 9.41400000e+000 3.52079224e-007
 9.41600000e+000 3.52005294e-007
 9.41800000e+000 3.51931394e-007
 9.42000000e+000 3.51857526e-007
 9.42200000e+000 3.51783689e-007
 9.42400000e+000 3.51709882e-007
 9.42600000e+000 3.51636106e-007
 9.42800000e+000 3.51562361e-007
 9.43000000e+000 3.51488646e-007
 9.43200000e+000 3.51414963e-007
 9.43400000e+000 3.51341310e-007
 9.43600000e+000 3.51267687e-007
 9.43800000e+000 3.51194096e-007
 9.44000000e+000 3.51120535e-007
 9.44200000e+000 3.51047004e-007
 9.44400000e+000 3.50973505e-007
 9.44600000e+000 3.50900035e-007
 9.44800000e+000 3.50826597e-007
 9.45000000e+000 3.50753189e-007
 9.45200000e+000 3.50679811e-007
 9.45400000e+000 3.50606464e-007
 9.45600000e+000 3.50533148e-007
 9.45800000e+000 3.50459862e-007
 9.46000000e+000 3.50386606e-007
 9.46200000e+000 3.50313381e-007
 9.46400000e+000 3.50240186e-007
 9.46600000e+000 3.50167022e-007
 9.46800000e+000 3.50093888e-007
 9.47000000e+000 3.50020784e-007
 9.47200000e+000 3.49947711e-007
 9.47400000e+000 3.49874668e-007
 9.47600000e+000 3.49801655e-007
 9.47800000e+000 3.49728673e-007
 9.48000000e+000 3.49655721e-007
 9.48200000e+000 3.49582799e-007
 9.48400000e+000 3.49509907e-007
 9.48600000e+000 3.49437046e-007
 9.48800000e+000 3.49364215e-007
 9.49000000e+000 3.49291413e-007
 9.49200000e+000 3.49218643e-007
 9.49400000e+000 3.49145902e-007
 9.49600000e+000 3.49073191e-007
 9.49800000e+000 3.49000511e-007
 9.50000000e+000 3.48927860e-007
 9.50200000e+000 3.48855240e-007
 9.50400000e+000 3.48782649e-007
 9.50600000e+000 3.48710089e-007
 9.50800000e+000 3.48637559e-007
 9.51000000e+000 3.48565058e-007
 9.51200000e+000 3.48492588e-007
 9.51400000e+000 3.48420148e-007
 9.51600000e+000 3.48347737e-007
 9.51800000e+000 3.48275357e-007
 9.52000000e+000 3.48203006e-007
 9.52200000e+000 3.48130685e-007
 9.52400000e+000 3.48058394e-007
 9.52600000e+000 3.47986133e-007
 9.52800000e+000 3.47913902e-007
 9.53000000e+000 3.47841700e-007
 9.53200000e+000 3.47769529e-007
 9.53400000e+000 3.47697387e-007
 9.53600000e+000 3.47625274e-007
 9.53800000e+000 3.47553192e-007
 9.54000000e+000 3.47481139e-007
 9.54200000e+000 3.47409116e-007
 9.54400000e+000 3.47337123e-007
 9.54600000e+000 3.47265159e-007
 9.54800000e+000 3.47193225e-007
 9.55000000e+000 3.47121321e-007
 9.55200000e+000 3.47049446e-007
 9.55400000e+000 3.46977600e-007
 9.55600000e+000 3.46905785e-007
 9.55800000e+000 3.46833999e-007
 9.56000000e+000 3.46762242e-007
 9.56200000e+000 3.46690515e-007
 9.56400000e+000 3.46618817e-007
 9.56600000e+000 3.46547149e-007
 9.56800000e+000 3.46475510e-007
 9.57000000e+000 3.46403901e-007
 9.57200000e+000 3.46332321e-007
 9.57400000e+000 3.46260771e-007
 9.57600000e+000 3.46189250e-007
 9.57800000e+000 3.46117758e-007
 9.58000000e+000 3.46046296e-007
 9.58200000e+000 3.45974863e-007
 9.58400000e+000 3.45903459e-007
 9.58600000e+000 3.45832085e-007
 9.58800000e+000 3.45760740e-007
 9.59000000e+000 3.45689424e-007
 9.59200000e+000 3.45618137e-007
 9.59400000e+000 3.45546880e-007
 9.59600000e+000 3.45475652e-007
 9.59800000e+000 3.45404453e-007
 9.60000000e+000 3.45333283e-007
 9.60200000e+000 3.45262142e-007
 9.60400000e+000 3.45191031e-007
 9.60600000e+000 3.45119948e-007
 9.60800000e+000 3.45048895e-007
 9.61000000e+000 3.44977871e-007
 9.61200000e+000 3.44906876e-007
 9.61400000e+000 3.44835910e-007
 9.61600000e+000 3.44764973e-007
 9.61800000e+000 3.44694065e-007
 9.62000000e+000 3.44623186e-007
 9.62200000e+000 3.44552335e-007
 9.62400000e+000 3.44481514e-007
 9.62600000e+000 3.44410722e-007
 9.62800000e+000 3.44339959e-007
 9.63000000e+000 3.44269224e-007
 9.63200000e+000 3.44198519e-007
 9.63400000e+000 3.44127842e-007
 9.63600000e+000 3.44057195e-007
 9.63800000e+000 3.43986576e-007
 9.64000000e+000 3.43915986e-007
 9.64200000e+000 3.43845424e-007
 9.64400000e+000 3.43774892e-007
 9.64600000e+000 3.43704388e-007
 9.64800000e+000 3.43633913e-007
 9.65000000e+000 3.43563467e-007
 9.65200000e+000 3.43493049e-007
 9.65400000e+000 3.43422660e-007
 9.65600000e+000 3.43352300e-007
 9.65800000e+000 3.43281968e-007
 9.66000000e+000 3.43211666e-007
 9.66200000e+000 3.43141391e-007
 9.66400000e+000 3.43071146e-007
 9.66600000e+000 3.43000929e-007
 9.66800000e+000 3.42930740e-007
 9.67000000e+000 3.42860580e-007
 9.67200000e+000 3.42790449e-007
 9.67400000e+000 3.42720346e-007
 9.67600000e+000 3.42650271e-007
 9.67800000e+000 3.42580225e-007
 9.68000000e+000 3.42510208e-007
 9.68200000e+000 3.42440219e-007
 9.68400000e+000 3.42370259e-007
 9.68600000e+000 3.42300326e-007
 9.68800000e+000 3.42230423e-007
 9.69000000e+000 3.42160547e-007
 9.69200000e+000 3.42090700e-007
 9.69400000e+000 3.42020882e-007
 9.69600000e+000 3.41951091e-007
 9.69800000e+000 3.41881330e-007
 9.70000000e+000 3.41811596e-007
 9.70200000e+000 3.41741890e-007
 9.70400000e+000 3.41672213e-007
 9.70600000e+000 3.41602564e-007
 9.70800000e+000 3.41532944e-007
 9.71000000e+000 3.41463351e-007
 9.71200000e+000 3.41393787e-007
 9.71400000e+000 3.41324251e-007
 9.71600000e+000 3.41254743e-007
 9.71800000e+000 3.41185263e-007
 9.72000000e+000 3.41115812e-007
 9.72200000e+000 3.41046388e-007
 9.72400000e+000 3.40976993e-007
 9.72600000e+000 3.40907625e-007
 9.72800000e+000 3.40838286e-007
 9.73000000e+000 3.40768975e-007
 9.73200000e+000 3.40699691e-007
 9.73400000e+000 3.40630436e-007
 9.73600000e+000 3.40561209e-007
 9.73800000e+000 3.40492010e-007
 9.74000000e+000 3.40422838e-007
 9.74200000e+000 3.40353695e-007
 9.74400000e+000 3.40284580e-007
 9.74600000e+000 3.40215492e-007
 9.74800000e+000 3.40146432e-007
 9.75000000e+000 3.40077401e-007
 9.75200000e+000 3.40008397e-007
 9.75400000e+000 3.39939421e-007
 9.75600000e+000 3.39870472e-007
 9.75800000e+000 3.39801552e-007
 9.76000000e+000 3.39732659e-007
 9.76200000e+000 3.39663794e-007
 9.76400000e+000 3.39594957e-007
 9.76600000e+000 3.39526148e-007
 9.76800000e+000 3.39457366e-007
 9.77000000e+000 3.39388612e-007
 9.77200000e+000 3.39319886e-007
 9.77400000e+000 3.39251188e-007
 9.77600000e+000 3.39182517e-007
 9.77800000e+000 3.39113873e-007
 9.78000000e+000 3.39045258e-007
 9.78200000e+000 3.38976670e-007
 9.78400000e+000 3.38908109e-007
 9.78600000e+000 3.38839576e-007
 9.78800000e+000 3.38771071e-007
 9.79000000e+000 3.38702593e-007
 9.79200000e+000 3.38634143e-007
 9.79400000e+000 3.38565720e-007
 9.79600000e+000 3.38497325e-007
 9.79800000e+000 3.38428957e-007
 9.80000000e+000 3.38360617e-007
 9.80200000e+000 3.38292304e-007
 9.80400000e+000 3.38224018e-007
 9.80600000e+000 3.38155760e-007
 9.80800000e+000 3.38087529e-007
 9.81000000e+000 3.38019326e-007
 9.81200000e+000 3.37951150e-007
 9.81400000e+000 3.37883002e-007
 9.81600000e+000 3.37814880e-007
 9.81800000e+000 3.37746786e-007
 9.82000000e+000 3.37678720e-007
 9.82200000e+000 3.37610680e-007
 9.82400000e+000 3.37542668e-007
 9.82600000e+000 3.37474683e-007
 9.82800000e+000 3.37406726e-007
 9.83000000e+000 3.37338795e-007
 9.83200000e+000 3.37270892e-007
 9.83400000e+000 3.37203016e-007
 9.83600000e+000 3.37135167e-007
 9.83800000e+000 3.37067345e-007
 9.84000000e+000 3.36999551e-007
 9.84200000e+000 3.36931783e-007
 9.84400000e+000 3.36864043e-007
 9.84600000e+000 3.36796330e-007
 9.84800000e+000 3.36728643e-007
 9.85000000e+000 3.36660984e-007
 9.85200000e+000 3.36593352e-007
 9.85400000e+000 3.36525747e-007
 9.85600000e+000 3.36458169e-007
 9.85800000e+000 3.36390618e-007
 9.86000000e+000 3.36323093e-007
 9.86200000e+000 3.36255596e-007
 9.86400000e+000 3.36188126e-007
 9.86600000e+000 3.36120683e-007
 9.86800000e+000 3.36053266e-007
 9.87000000e+000 3.35985877e-007
 9.87200000e+000 3.35918514e-007
 9.87400000e+000 3.35851178e-007
 9.87600000e+000 3.35783869e-007
 9.87800000e+000 3.35716587e-007
 9.88000000e+000 3.35649332e-007
 9.88200000e+000 3.35582103e-007
 9.88400000e+000 3.35514901e-007
 9.88600000e+000 3.35447726e-007
 9.88800000e+000 3.35380578e-007
 9.89000000e+000 3.35313456e-007
 9.89200000e+000 3.35246362e-007
 9.89400000e+000 3.35179294e-007
 9.89600000e+000 3.35112252e-007
 9.89800000e+000 3.35045237e-007
 9.90000000e+000 3.34978249e-007
 9.90200000e+000 3.34911288e-007
 9.90400000e+000 3.34844353e-007
 9.90600000e+000 3.34777445e-007
 9.90800000e+000 3.34710563e-007
 9.91000000e+000 3.34643708e-007
 9.91200000e+000 3.34576879e-007
 9.91400000e+000 3.34510077e-007
 9.91600000e+000 3.34443302e-007
 9.91800000e+000 3.34376553e-007
 9.92000000e+000 3.34309830e-007
 9.92200000e+000 3.34243135e-007
 9.92400000e+000 3.34176465e-007
 9.92600000e+000 3.34109822e-007
 9.92800000e+000 3.34043205e-007
 9.93000000e+000 3.33976615e-007
 9.93200000e+000 3.33910051e-007
 9.93400000e+000 3.33843514e-007
 9.93600000e+000 3.33777003e-007
 9.93800000e+000 3.33710518e-007
 9.94000000e+000 3.33644060e-007
 9.94200000e+000 3.33577628e-007
 9.94400000e+000 3.33511222e-007
 9.94600000e+000 3.33444842e-007
 9.94800000e+000 3.33378489e-007
 9.95000000e+000 3.33312162e-007
 9.95200000e+000 3.33245862e-007
 9.95400000e+000 3.33179587e-007
 9.95600000e+000 3.33113339e-007
 9.95800000e+000 3.33047117e-007
 9.96000000e+000 3.32980921e-007
 9.96200000e+000 3.32914751e-007
 9.96400000e+000 3.32848608e-007
 9.96600000e+000 3.32782491e-007
 9.96800000e+000 3.32716399e-007
 9.97000000e+000 3.32650334e-007
 9.97200000e+000 3.32584295e-007
 9.97400000e+000 3.32518282e-007
 9.97600000e+000 3.32452295e-007
 9.97800000e+000 3.32386334e-007
 9.98000000e+000 3.32320399e-007
 9.98200000e+000 3.32254491e-007
 9.98400000e+000 3.32188608e-007
 9.98600000e+000 3.32122751e-007
 9.98800000e+000 3.32056920e-007
 9.99000000e+000 3.31991115e-007
 9.99200000e+000 3.31925336e-007
 9.99400000e+000 3.31859583e-007
 9.99600000e+000 3.31793856e-007
 9.99800000e+000 3.31728154e-007
 1.00000000e+001 3.31662479e-007

